Revisiting the Orbital Dynamics of the Hot Jupiter WASP-12 b with New Transit Times

In this study, we examine the transit timing deviations of the extensively studied hot Jupiter WASP-12 b using a comprehensive dataset of 391 transit light curves. The dataset includes 7 new photometric observations obtained with the 1.3 m Devasthal Fast Optical Telescope, the 0.61 m VASISTHA telescope, and the 0.3 m AG Optical IDK telescope, along with 119 light curves from the Transiting Exoplanet Survey Satellite (TESS), 97 from the Exoplanet Transit Database (ETD), 34 from the ExoClock Project, and 134 from previously published sources. To ensure homogeneity and precision, we modeled all 391 light curves and determined their mid-transit times. A detailed transit timing analysis revealed a significant orbital decay rate of $-31.97 \pm 0.80~\mathrm{ms~yr^{-1}}$, corresponding to a stellar tidal quality factor of $Q'_\star = (1.52 \pm 0.038) \times 10^{5}$, thereby confirming that the orbit of WASP-12 b is indeed decaying rapidly. Furthermore, the computation of model selection metrics ($\chi^2_r$, BIC, AIC) favors orbital decay as the most likely explanation. However, the presence of an eccentricity above the threshold value allows apsidal precession to remain a viable alternative. We also derived a planetary Love number of $k_p = 0.63 \pm 0.089$, consistent with Jupiter's value, suggesting a similar internal density distribution. In this study, orbital decay is strongly supported, as a plausible cause of the timing deviations observed in WASP-12 system. Continued high-precision monitoring will be essential to further constrain the system's orbital evolution.

==> Table4.txt <==
Title: Revisiting the Orbital Dynamics of the Hot Jupiter WASP-12b with
    New Transit Times 
Authors: Biswas S., Jiang I.-G., Yeh L.-C., Liu H.-M., Parthasarathy K., 
    Bisht D., Chakrabarti S.K., Raj A., Martin B.E., Yadav R.K.S., Rangwal G.
Table 4: Newly Observed Transit Light-Curve Data of WASP-12 b Over Seven Nights
================================================================================
Byte-by-byte Description of file: Table4.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---     Object  Object Name
   9- 14 A6     ---     Tel     Telescope Name
  16- 19 I4     ---     Epoch   Epoch number
  21- 36 F16.8  d       BJD     Barycentric Julian date; TDB based
  38- 46 F9.7   ---     NFlux   Normalized Flux
  48- 57 F10.8  ---   e_NFlux   Uncertaintity in NFlux
--------------------------------------------------------------------------------
WASP-12 1.3 m  5652 2460684.12708776 1.0015969 0.0031616  
WASP-12 1.3 m  5652 2460684.12749167 1.005571  0.0031616  
WASP-12 1.3 m  5652 2460684.12789558 1.0047181 0.0031616  
WASP-12 1.3 m  5652 2460684.12829949 1.0034319 0.0031616  
WASP-12 1.3 m  5652 2460684.12870341 1.0042387 0.0031616  
WASP-12 1.3 m  5652 2460684.12910729 1.0028838 0.0031616  
WASP-12 1.3 m  5652 2460684.12951121 1.0011699 0.0031615  
WASP-12 1.3 m  5652 2460684.12991511 1.001666  0.0031615  
WASP-12 1.3 m  5652 2460684.13031903 1.0035266 0.0031615  
WASP-12 1.3 m  5652 2460684.13072294 1.0010992 0.0031615  
WASP-12 1.3 m  5652 2460684.13112686 1.0007328 0.0031615  
WASP-12 1.3 m  5652 2460684.13153075 1.0069503 0.0031615  
WASP-12 1.3 m  5652 2460684.13193466 1.002255  0.0031615  
WASP-12 1.3 m  5652 2460684.13233857 0.9978141 0.0031615  
WASP-12 1.3 m  5652 2460684.13274249 1.0038625 0.0031615  
WASP-12 1.3 m  5652 2460684.13314637 1.004363  0.0031615  
WASP-12 1.3 m  5652 2460684.13355029 1.0030507 0.0031614  
WASP-12 1.3 m  5652 2460684.13395419 1.0048792 0.0031614  
WASP-12 1.3 m  5652 2460684.1343581  1.0022791 0.0031614  
WASP-12 1.3 m  5652 2460684.1355476  0.9977427 0.0031614  
WASP-12 1.3 m  5652 2460684.13595151 0.9999795 0.0031614  
WASP-12 1.3 m  5652 2460684.13635543 1.0015202 0.0031614  
WASP-12 1.3 m  5652 2460684.13675933 0.9988899 0.0031614  
WASP-12 1.3 m  5652 2460684.13716325 0.99981   0.0031614  
WASP-12 1.3 m  5652 2460684.13756713 1.0011662 0.0031614  
WASP-12 1.3 m  5652 2460684.13797105 1.0026072 0.0031614  
WASP-12 1.3 m  5652 2460684.13837495 1.0003153 0.0031613  
WASP-12 1.3 m  5652 2460684.13877885 1.0015305 0.0031613  
WASP-12 1.3 m  5652 2460684.13918276 1.0000609 0.0031613  
WASP-12 1.3 m  5652 2460684.13958668 1.002668  0.0031613  
WASP-12 1.3 m  5652 2460684.13999059 1.0030943 0.0031613  
WASP-12 1.3 m  5652 2460684.14039451 1.0055831 0.0031613  
WASP-12 1.3 m  5652 2460684.14079841 1.0009361 0.0031613  
WASP-12 1.3 m  5652 2460684.14120233 1.0000687 0.0031613  
WASP-12 1.3 m  5652 2460684.14160622 1.0009743 0.0031613  
WASP-12 1.3 m  5652 2460684.14201013 1.0016443 0.0031613  
WASP-12 1.3 m  5652 2460684.14241403 1.0011601 0.0031613  
WASP-12 1.3 m  5652 2460684.14281793 1.001704  0.0031613  
WASP-12 1.3 m  5652 2460684.14385699 1.0016276 0.0031612  
WASP-12 1.3 m  5652 2460684.1442609  1.0001337 0.0031612  
WASP-12 1.3 m  5652 2460684.14466481 1.0045689 0.0031612  
WASP-12 1.3 m  5652 2460684.14506873 1.0016341 0.0031612  
WASP-12 1.3 m  5652 2460684.14547263 1.0035227 0.0031612  
WASP-12 1.3 m  5652 2460684.14587652 1.0036041 0.0031612  
WASP-12 1.3 m  5652 2460684.14628044 1.0062868 0.0031612  
WASP-12 1.3 m  5652 2460684.14668433 0.9995043 0.0031612  
WASP-12 1.3 m  5652 2460684.14708824 1.0027336 0.0031612  
WASP-12 1.3 m  5652 2460684.14749215 1.0033387 0.0031612  
WASP-12 1.3 m  5652 2460684.14789607 1.0034675 0.0031612  
WASP-12 1.3 m  5652 2460684.14829998 1.0035332 0.0031612  
WASP-12 1.3 m  5652 2460684.1487039  1.0044553 0.0031612  
WASP-12 1.3 m  5652 2460684.14910779 1.0041006 0.0031611  
WASP-12 1.3 m  5652 2460684.14951171 1.0050733 0.0031611  
WASP-12 1.3 m  5652 2460684.14991561 1.001271  0.0031611  
WASP-12 1.3 m  5652 2460684.15031952 0.9988719 0.0031611  
WASP-12 1.3 m  5652 2460684.15072342 1.0052796 0.0031611  
WASP-12 1.3 m  5652 2460684.15112732 1.0041454 0.0031611  
WASP-12 1.3 m  5652 2460684.15232841 1.0036934 0.0031611  
WASP-12 1.3 m  5652 2460684.15273231 1.0067654 0.0031611  
WASP-12 1.3 m  5652 2460684.15313623 1.0050733 0.0031611  
WASP-12 1.3 m  5652 2460684.15354012 1.0071816 0.0031611  
WASP-12 1.3 m  5652 2460684.15394404 1.008995  0.0031611  
WASP-12 1.3 m  5652 2460684.15434793 1.0052967 0.0031611  
WASP-12 1.3 m  5652 2460684.15475184 1.0054274 0.0031611  
WASP-12 1.3 m  5652 2460684.15515574 1.0042994 0.0031611  
WASP-12 1.3 m  5652 2460684.15555965 1.0065792 0.0031611  
WASP-12 1.3 m  5652 2460684.15596356 1.005283  0.003161   
WASP-12 1.3 m  5652 2460684.15636749 1.0067483 0.003161   
WASP-12 1.3 m  5652 2460684.15677139 1.0032758 0.003161   
WASP-12 1.3 m  5652 2460684.15717531 1.0035226 0.003161   
WASP-12 1.3 m  5652 2460684.1575792  1.0047838 0.003161   
WASP-12 1.3 m  5652 2460684.15798312 1.0052443 0.003161   
WASP-12 1.3 m  5652 2460684.15838702 1.0046565 0.003161   
WASP-12 1.3 m  5652 2460684.15879093 1.0017026 0.003161   
WASP-12 1.3 m  5652 2460684.15919482 0.997766  0.003161   
WASP-12 1.3 m  5652 2460684.15959874 1.0011911 0.003161   
WASP-12 1.3 m  5652 2460684.16090398 1.0003342 0.003161   
WASP-12 1.3 m  5652 2460684.16130787 1.0000589 0.003161   
WASP-12 1.3 m  5652 2460684.16171179 1.0036819 0.003161   
WASP-12 1.3 m  5652 2460684.16211569 0.9982111 0.003161   
WASP-12 1.3 m  5652 2460684.16251961 1.001214  0.003161   
WASP-12 1.3 m  5652 2460684.16292349 0.9976184 0.003161   
WASP-12 1.3 m  5652 2460684.1633274  0.9975729 0.003161   
WASP-12 1.3 m  5652 2460684.16373131 0.9971194 0.003161   
WASP-12 1.3 m  5652 2460684.16413523 0.9980288 0.0031609  
WASP-12 1.3 m  5652 2460684.16453913 0.9979417 0.0031609  
WASP-12 1.3 m  5652 2460684.16494306 0.9963045 0.0031609  
WASP-12 1.3 m  5652 2460684.16534697 0.9973461 0.0031609  
WASP-12 1.3 m  5652 2460684.16575087 0.999098  0.0031609  
WASP-12 1.3 m  5652 2460684.16615478 0.9952615 0.0031609  
WASP-12 1.3 m  5652 2460684.16655869 0.9943955 0.0031609  
WASP-12 1.3 m  5652 2460684.16696257 0.996257  0.0031609  
WASP-12 1.3 m  5652 2460684.16736649 0.9971241 0.0031609  
WASP-12 1.3 m  5652 2460684.1677704  0.9927762 0.0031609  
WASP-12 1.3 m  5652 2460684.1681743  0.9930471 0.0031609  
WASP-12 1.3 m  5652 2460684.16941009 0.9932735 0.0031609  
WASP-12 1.3 m  5652 2460684.169814   0.9939154 0.0031609  
WASP-12 1.3 m  5652 2460684.17021791 0.9935616 0.0031609  
WASP-12 1.3 m  5652 2460684.17062182 0.9949692 0.0031609  
WASP-12 1.3 m  5652 2460684.17102573 0.9889618 0.0031609  
WASP-12 1.3 m  5652 2460684.17142962 0.9901256 0.0031609  
WASP-12 1.3 m  5652 2460684.17183354 0.9891959 0.0031609  
WASP-12 1.3 m  5652 2460684.17223745 0.9895317 0.0031609  
WASP-12 1.3 m  5652 2460684.17264136 0.9875315 0.0031609  
WASP-12 1.3 m  5652 2460684.17304527 0.9904281 0.0031609  
WASP-12 1.3 m  5652 2460684.17344919 0.991047  0.0031609  
WASP-12 1.3 m  5652 2460684.17385308 0.9876613 0.0031609  
WASP-12 1.3 m  5652 2460684.17425699 0.9872986 0.0031609  
WASP-12 1.3 m  5652 2460684.1746609  0.9909335 0.0031609  
WASP-12 1.3 m  5652 2460684.17506482 0.9867463 0.0031608  
WASP-12 1.3 m  5652 2460684.1754687  0.9880163 0.0031608  
WASP-12 1.3 m  5652 2460684.17587262 0.9866887 0.0031608  
WASP-12 1.3 m  5652 2460684.17627652 0.9931703 0.0031608  
WASP-12 1.3 m  5652 2460684.17668043 0.9879027 0.0031608  
WASP-12 1.3 m  5652 2460684.17785836 0.9901803 0.0031608  
WASP-12 1.3 m  5652 2460684.17826227 0.9871158 0.0031608  
WASP-12 1.3 m  5652 2460684.17866618 0.9888629 0.0031608  
WASP-12 1.3 m  5652 2460684.17907009 0.9892089 0.0031608  
WASP-12 1.3 m  5652 2460684.179474   0.9900727 0.0031608  
WASP-12 1.3 m  5652 2460684.1798779  0.9896337 0.0031608  
WASP-12 1.3 m  5652 2460684.18028181 0.9897282 0.0031608  
WASP-12 1.3 m  5652 2460684.1806857  0.9887887 0.0031608  
WASP-12 1.3 m  5652 2460684.18108962 0.9866372 0.0031608  
WASP-12 1.3 m  5652 2460684.18149352 0.9910004 0.0031608  
WASP-12 1.3 m  5652 2460684.18189744 0.9895149 0.0031608  
WASP-12 1.3 m  5652 2460684.18230135 0.9862282 0.0031608  
WASP-12 1.3 m  5652 2460684.18270527 0.9844467 0.0031608  
WASP-12 1.3 m  5652 2460684.18310916 0.9863684 0.0031608  
WASP-12 1.3 m  5652 2460684.18351308 0.9867127 0.0031608  
WASP-12 1.3 m  5652 2460684.18391697 0.9887158 0.0031608  
WASP-12 1.3 m  5652 2460684.18432089 0.9876871 0.0031608  
WASP-12 1.3 m  5652 2460684.18472478 0.9881231 0.0031608  
WASP-12 1.3 m  5652 2460684.18512869 0.9931222 0.0031608  
WASP-12 1.3 m  5652 2460684.19607535 0.9846721 0.0031608  
WASP-12 1.3 m  5652 2460684.19647926 0.9905474 0.0031608  
WASP-12 1.3 m  5652 2460684.19688317 0.9918729 0.0031608  
WASP-12 1.3 m  5652 2460684.19728707 0.988792  0.0031608  
WASP-12 1.3 m  5652 2460684.19769098 0.9884398 0.0031608  
WASP-12 1.3 m  5652 2460684.19809489 0.988622  0.0031608  
WASP-12 1.3 m  5652 2460684.1984988  0.9884077 0.0031608  
WASP-12 1.3 m  5652 2460684.19890271 0.9892689 0.0031608  
WASP-12 1.3 m  5652 2460684.19930661 0.9863495 0.0031608  
WASP-12 1.3 m  5652 2460684.20011443 0.9866584 0.0031608  
WASP-12 1.3 m  5652 2460684.20051835 0.9847326 0.0031608  
WASP-12 1.3 m  5652 2460684.20092225 0.9878305 0.0031608  
WASP-12 1.3 m  5652 2460684.20132617 0.9856383 0.0031608  
WASP-12 1.3 m  5652 2460684.20173006 0.9872743 0.0031608  
WASP-12 1.3 m  5652 2460684.20213398 0.9885916 0.0031608  
WASP-12 1.3 m  5652 2460684.20253787 0.9880175 0.0031608  
WASP-12 1.3 m  5652 2460684.20294179 0.9884832 0.0031608  
WASP-12 1.3 m  5652 2460684.20334568 0.9849534 0.0031608  
WASP-12 1.3 m  5652 2460684.20374959 0.9919225 0.0031608  
WASP-12 1.3 m  5652 2460684.20564505 0.9858712 0.0031608  
WASP-12 1.3 m  5652 2460684.20604895 0.9867242 0.0031608  
WASP-12 1.3 m  5652 2460684.20645286 0.9883498 0.0031608  
WASP-12 1.3 m  5652 2460684.20685678 0.986469  0.0031608  
WASP-12 1.3 m  5652 2460684.20726069 0.9889517 0.0031608  
WASP-12 1.3 m  5652 2460684.20766459 0.9847496 0.0031608  
WASP-12 1.3 m  5652 2460684.20806849 0.980631  0.0031608  
WASP-12 1.3 m  5652 2460684.20847239 0.9876281 0.0031608  
WASP-12 1.3 m  5652 2460684.20887631 0.9883413 0.0031608  
WASP-12 1.3 m  5652 2460684.20928021 0.9888983 0.0031608  
WASP-12 1.3 m  5652 2460684.20968413 0.9867121 0.0031608  
WASP-12 1.3 m  5652 2460684.21008803 0.9849834 0.0031608  
WASP-12 1.3 m  5652 2460684.21049195 0.9859703 0.0031608  
WASP-12 1.3 m  5652 2460684.21089585 0.9842869 0.0031608  
WASP-12 1.3 m  5652 2460684.21129977 0.9873769 0.0031608  
WASP-12 1.3 m  5652 2460684.21170367 0.9881582 0.0031608  
WASP-12 1.3 m  5652 2460684.21210758 0.9878399 0.0031608  
WASP-12 1.3 m  5652 2460684.21251147 0.9873354 0.0031608  
WASP-12 1.3 m  5652 2460684.21291538 0.9862959 0.0031608  
WASP-12 1.3 m  5652 2460684.21426692 0.9835319 0.0031608  
WASP-12 1.3 m  5652 2460684.21507473 0.9807249 0.0031608  
WASP-12 1.3 m  5652 2460684.21547863 0.9847136 0.0031608  
WASP-12 1.3 m  5652 2460684.21588254 0.9818317 0.0031608  
WASP-12 1.3 m  5652 2460684.21628643 0.980501  0.0031608  
WASP-12 1.3 m  5652 2460684.21669035 0.9796773 0.0031608  
WASP-12 1.3 m  5652 2460684.21709425 0.9854566 0.0031608  
WASP-12 1.3 m  5652 2460684.21749817 0.9879028 0.0031608  
WASP-12 1.3 m  5652 2460684.21790208 0.9853765 0.0031608  
WASP-12 1.3 m  5652 2460684.218306   0.9815409 0.0031608  
WASP-12 1.3 m  5652 2460684.21870989 0.9844987 0.0031608  
WASP-12 1.3 m  5652 2460684.21911381 0.9822768 0.0031608  
WASP-12 1.3 m  5652 2460684.21951772 0.9846171 0.0031608  
WASP-12 1.3 m  5652 2460684.21992163 0.9853342 0.0031608  
WASP-12 1.3 m  5652 2460684.22032553 0.9833854 0.0031608  
WASP-12 1.3 m  5652 2460684.22072943 0.9836324 0.0031608  
WASP-12 1.3 m  5652 2460684.22113334 0.988024  0.0031608  
WASP-12 1.3 m  5652 2460684.22153724 0.9870446 0.0031608  
WASP-12 1.3 m  5652 2460684.22243856 0.9872494 0.0031609  
WASP-12 1.3 m  5652 2460684.22284247 0.9846148 0.0031609  
WASP-12 1.3 m  5652 2460684.22324638 0.9828491 0.0031609  
WASP-12 1.3 m  5652 2460684.22365029 0.9859503 0.0031609  
WASP-12 1.3 m  5652 2460684.2240542  0.985425  0.0031609  
WASP-12 1.3 m  5652 2460684.2244581  0.9842986 0.0031609  
WASP-12 1.3 m  5652 2460684.224862   0.9860828 0.0031609  
WASP-12 1.3 m  5652 2460684.22526592 0.9871772 0.0031609  
WASP-12 1.3 m  5652 2460684.22566983 0.983297  0.0031609  
WASP-12 1.3 m  5652 2460684.22607374 0.9896984 0.0031609  
WASP-12 1.3 m  5652 2460684.22647764 0.9802337 0.0031609  
WASP-12 1.3 m  5652 2460684.22688156 0.9866447 0.0031609  
WASP-12 1.3 m  5652 2460684.22728547 0.9841495 0.0031609  
WASP-12 1.3 m  5652 2460684.22768938 0.9864504 0.0031609  
WASP-12 1.3 m  5652 2460684.22809328 0.9859848 0.0031609  
WASP-12 1.3 m  5652 2460684.2284972  0.9824379 0.0031609  
WASP-12 1.3 m  5652 2460684.22890108 0.98004   0.0031609  
WASP-12 1.3 m  5652 2460684.229305   0.9827487 0.0031609  
WASP-12 1.3 m  5652 2460684.22970891 0.9841102 0.0031609  
WASP-12 1.3 m  5652 2460684.2301128  0.9862    0.0031609  
WASP-12 1.3 m  5652 2460684.2315685  0.9815267 0.0031609  
WASP-12 1.3 m  5652 2460684.2319724  0.9817244 0.0031609  
WASP-12 1.3 m  5652 2460684.23237631 0.9903039 0.0031609  
WASP-12 1.3 m  5652 2460684.23278021 0.983385  0.0031609  
WASP-12 1.3 m  5652 2460684.23318412 0.9854883 0.0031609  
WASP-12 1.3 m  5652 2460684.23358802 0.9831099 0.003161   
WASP-12 1.3 m  5652 2460684.23399194 0.9829697 0.003161   
WASP-12 1.3 m  5652 2460684.23439583 0.9835871 0.003161   
WASP-12 1.3 m  5652 2460684.23479975 0.9843176 0.003161   
WASP-12 1.3 m  5652 2460684.23520365 0.9867708 0.003161   
WASP-12 1.3 m  5652 2460684.23560758 0.9889595 0.003161   
WASP-12 1.3 m  5652 2460684.23601149 0.985642  0.003161   
WASP-12 1.3 m  5652 2460684.2364154  0.9870709 0.003161   
WASP-12 1.3 m  5652 2460684.2368193  0.9818033 0.003161   
WASP-12 1.3 m  5652 2460684.23722321 0.9865991 0.003161   
WASP-12 1.3 m  5652 2460684.23762711 0.9866508 0.003161   
WASP-12 1.3 m  5652 2460684.23803102 0.9856903 0.003161   
WASP-12 1.3 m  5652 2460684.23843492 0.9836716 0.003161   
WASP-12 1.3 m  5652 2460684.23883882 0.9874138 0.003161   
WASP-12 1.3 m  5652 2460684.24016835 0.9843934 0.003161   
WASP-12 1.3 m  5652 2460684.24057226 0.9896457 0.003161   
WASP-12 1.3 m  5652 2460684.24097616 0.9853437 0.003161   
WASP-12 1.3 m  5652 2460684.24138008 0.989423  0.003161   
WASP-12 1.3 m  5652 2460684.24178398 0.9837289 0.0031611  
WASP-12 1.3 m  5652 2460684.2421879  0.9880302 0.0031611  
WASP-12 1.3 m  5652 2460684.24259178 0.9871037 0.0031611  
WASP-12 1.3 m  5652 2460684.2429957  0.9843911 0.0031611  
WASP-12 1.3 m  5652 2460684.2433996  0.9874467 0.0031611  
WASP-12 1.3 m  5652 2460684.24380352 0.985807  0.0031611  
WASP-12 1.3 m  5652 2460684.24420741 0.9867709 0.0031611  
WASP-12 1.3 m  5652 2460684.24461135 0.9862719 0.0031611  
WASP-12 1.3 m  5652 2460684.24501524 0.9882972 0.0031611  
WASP-12 1.3 m  5652 2460684.24541916 0.984546  0.0031611  
WASP-12 1.3 m  5652 2460684.24582307 0.986832  0.0031611  
WASP-12 1.3 m  5652 2460684.24622698 0.987204  0.0031611  
WASP-12 1.3 m  5652 2460684.24663087 0.9860318 0.0031611  
WASP-12 1.3 m  5652 2460684.24703478 0.9878507 0.0031611  
WASP-12 1.3 m  5652 2460684.24743869 0.9894983 0.0031611  
WASP-12 1.3 m  5652 2460684.24784259 0.9881081 0.0031611  
WASP-12 1.3 m  5652 2460684.24900896 0.9900472 0.0031612  
WASP-12 1.3 m  5652 2460684.24941285 0.989019  0.0031612  
WASP-12 1.3 m  5652 2460684.24981677 0.9859642 0.0031612  
WASP-12 1.3 m  5652 2460684.25022067 0.9862822 0.0031612  
WASP-12 1.3 m  5652 2460684.25062458 0.9857193 0.0031612  
WASP-12 1.3 m  5652 2460684.25102847 0.989017  0.0031612  
WASP-12 1.3 m  5652 2460684.25143238 0.9889363 0.0031612  
WASP-12 1.3 m  5652 2460684.25183629 0.9883352 0.0031612  
WASP-12 1.3 m  5652 2460684.25224021 0.9880503 0.0031612  
WASP-12 1.3 m  5652 2460684.25264411 0.9911471 0.0031612  
WASP-12 1.3 m  5652 2460684.25304804 0.9906497 0.0031612  
WASP-12 1.3 m  5652 2460684.25345193 0.98759   0.0031612  
WASP-12 1.3 m  5652 2460684.25385585 0.9899045 0.0031612  
WASP-12 1.3 m  5652 2460684.25425976 0.9882744 0.0031613  
WASP-12 1.3 m  5652 2460684.25466367 0.9876811 0.0031613  
WASP-12 1.3 m  5652 2460684.25506757 0.9911155 0.0031613  
WASP-12 1.3 m  5652 2460684.25547147 0.9899462 0.0031613  
WASP-12 1.3 m  5652 2460684.25587538 0.9894331 0.0031613  
WASP-12 1.3 m  5652 2460684.25627928 0.9870767 0.0031613  
WASP-12 1.3 m  5652 2460684.2570533  0.9871029 0.0031613  
WASP-12 1.3 m  5652 2460684.25745722 0.9889675 0.0031613  
WASP-12 1.3 m  5652 2460684.25786112 0.9910854 0.0031613  
WASP-12 1.3 m  5652 2460684.25826504 0.9878388 0.0031613  
WASP-12 1.3 m  5652 2460684.25866893 0.9854725 0.0031613  
WASP-12 1.3 m  5652 2460684.25907284 0.9887802 0.0031614  
WASP-12 1.3 m  5652 2460684.25947674 0.9889953 0.0031614  
WASP-12 1.3 m  5652 2460684.25988065 0.9890377 0.0031614  
WASP-12 1.3 m  5652 2460684.26028457 0.9906621 0.0031614  
WASP-12 1.3 m  5652 2460684.26068847 0.9902276 0.0031614  
WASP-12 1.3 m  5652 2460684.26109237 0.9882257 0.0031614  
WASP-12 1.3 m  5652 2460684.2614963  0.9884961 0.0031614  
WASP-12 1.3 m  5652 2460684.26190021 0.9911492 0.0031614  
WASP-12 1.3 m  5652 2460684.26230412 0.9884804 0.0031614  
WASP-12 1.3 m  5652 2460684.26270803 0.9878478 0.0031614  
WASP-12 1.3 m  5652 2460684.26351582 0.9890667 0.0031614  
WASP-12 1.3 m  5652 2460684.26391974 0.9905085 0.0031615  
WASP-12 1.3 m  5652 2460684.26432365 0.987733  0.0031615  
WASP-12 1.3 m  5652 2460684.26472754 0.9899077 0.0031615  
WASP-12 1.3 m  5652 2460684.2660212  0.9879818 0.0031615  
WASP-12 1.3 m  5652 2460684.26642511 0.9907488 0.0031615  
WASP-12 1.3 m  5652 2460684.26682902 0.9916337 0.0031615  
WASP-12 1.3 m  5652 2460684.26723294 0.9899316 0.0031615  
WASP-12 1.3 m  5652 2460684.26763685 0.9921882 0.0031615  
WASP-12 1.3 m  5652 2460684.26804074 0.9942105 0.0031616  
WASP-12 1.3 m  5652 2460684.26844465 0.9934183 0.0031616  
WASP-12 1.3 m  5652 2460684.26884855 0.991525  0.0031616  
WASP-12 1.3 m  5652 2460684.26925247 0.9949068 0.0031616  
WASP-12 1.3 m  5652 2460684.26965636 0.9923297 0.0031616  
WASP-12 1.3 m  5652 2460684.27006028 0.9938619 0.0031616  
WASP-12 1.3 m  5652 2460684.27046419 0.9921315 0.0031616  
WASP-12 1.3 m  5652 2460684.27086811 0.9936247 0.0031616  
WASP-12 1.3 m  5652 2460684.27127201 0.9974429 0.0031616  
WASP-12 1.3 m  5652 2460684.27167593 0.9944076 0.0031616  
WASP-12 1.3 m  5652 2460684.27207981 0.994945  0.0031617  
WASP-12 1.3 m  5652 2460684.27248373 0.9980138 0.0031617  
WASP-12 1.3 m  5652 2460684.27288763 0.9915052 0.0031617  
WASP-12 1.3 m  5652 2460684.27329154 0.9942064 0.0031617  
WASP-12 1.3 m  5652 2460684.27477038 0.9974854 0.0031617  
WASP-12 1.3 m  5652 2460684.27517427 0.9973623 0.0031617  
WASP-12 1.3 m  5652 2460684.27557818 1.0008968 0.0031618  
WASP-12 1.3 m  5652 2460684.27598209 1.0003539 0.0031618  
WASP-12 1.3 m  5652 2460684.27638601 1.0002963 0.0031618  
WASP-12 1.3 m  5652 2460684.27678989 0.9958785 0.0031618  
WASP-12 1.3 m  5652 2460684.2771938  1.0010746 0.0031618  
WASP-12 1.3 m  5652 2460684.27759771 1.0029778 0.0031618  
WASP-12 1.3 m  5652 2460684.27800163 0.9993282 0.0031618  
WASP-12 1.3 m  5652 2460684.27840553 1.0003347 0.0031618  
WASP-12 1.3 m  5652 2460684.27880946 0.9970243 0.0031618  
WASP-12 1.3 m  5652 2460684.27921336 0.9997169 0.0031619  
WASP-12 1.3 m  5652 2460684.27961727 1.0021751 0.0031619  
WASP-12 1.3 m  5652 2460684.28002118 0.998459  0.0031619  
WASP-12 1.3 m  5652 2460684.28042509 1.0003214 0.0031619  
WASP-12 1.3 m  5652 2460684.28082897 1.0008086 0.0031619  
WASP-12 1.3 m  5652 2460684.28123289 1.0022376 0.0031619  
WASP-12 1.3 m  5652 2460684.2816368  0.9998284 0.0031619  
WASP-12 1.3 m  5652 2460684.2820407  0.9995612 0.0031619  
WASP-12 1.3 m  5652 2460684.28302303 1.0029365 0.003162   
WASP-12 1.3 m  5652 2460684.28342694 0.998735  0.003162   
WASP-12 1.3 m  5652 2460684.28383085 0.9985555 0.003162   
WASP-12 1.3 m  5652 2460684.28423476 0.9982312 0.003162   
WASP-12 1.3 m  5652 2460684.28463868 0.9998858 0.003162   
WASP-12 1.3 m  5652 2460684.28504259 1.0005129 0.003162   
WASP-12 1.3 m  5652 2460684.28544647 0.9981262 0.0031621  
WASP-12 1.3 m  5652 2460684.28585039 1.0022289 0.0031621  
WASP-12 1.3 m  5652 2460684.28625429 1.0025304 0.0031621  
WASP-12 1.3 m  5652 2460684.2866582  1.0008917 0.0031621  
WASP-12 1.3 m  5652 2460684.2870621  0.9997081 0.0031621  
WASP-12 1.3 m  5652 2460684.28746602 1.001286  0.0031621  
WASP-12 1.3 m  5652 2460684.28786993 1.0014496 0.0031621  
WASP-12 1.3 m  5652 2460684.28827385 0.9994485 0.0031622  
WASP-12 1.3 m  5652 2460684.28867775 1.0000204 0.0031622  
WASP-12 1.3 m  5652 2460684.28908167 1.0008519 0.0031622  
WASP-12 1.3 m  5652 2460684.28948556 0.9998303 0.0031622  
WASP-12 1.3 m  5652 2460684.28988947 0.9969497 0.0031622  
WASP-12 1.3 m  5652 2460684.29029337 1.0012582 0.0031622  
WASP-12 1.3 m  5652 2460684.29069728 1.0014582 0.0031622  
WASP-12 1.3 m  5652 2460684.29219926 0.9979111 0.0031623  
WASP-12 1.3 m  5652 2460684.29260316 0.9999796 0.0031623  
WASP-12 1.3 m  5652 2460684.29300707 1.0004507 0.0031623  
WASP-12 1.3 m  5652 2460684.29341097 0.9977194 0.0031624  
WASP-12 1.3 m  5652 2460684.29381488 0.9983574 0.0031624  
WASP-12 1.3 m  5652 2460684.29421878 0.997586  0.0031624  
WASP-12 1.3 m  5652 2460684.29462269 0.99654   0.0031624  
WASP-12 1.3 m  5652 2460684.29502661 0.9997637 0.0031624  
WASP-12 1.3 m  5652 2460684.29543051 0.9964276 0.0031624  
WASP-12 1.3 m  5652 2460684.29583441 0.9988872 0.0031625  
WASP-12 1.3 m  5652 2460684.29623834 0.9987361 0.0031625  
WASP-12 1.3 m  5652 2460684.29664225 0.9948131 0.0031625  
WASP-12 1.3 m  5652 2460684.29704616 0.9995594 0.0031625  
WASP-12 1.3 m  5652 2460684.29745006 1.0001139 0.0031625  
WASP-12 1.3 m  5652 2460684.29785397 0.9993831 0.0031625  
WASP-12 1.3 m  5652 2460684.29825786 1.000567  0.0031626  
WASP-12 1.3 m  5652 2460684.29866178 1.0012022 0.0031626  
WASP-12 1.3 m  5652 2460684.29906569 0.9983683 0.0031626  
WASP-12 1.3 m  5652 2460684.29946958 0.9979463 0.0031626  
WASP-12 1.3 m  5652 2460684.30070653 1.0013749 0.0031627  
WASP-12 1.3 m  5652 2460684.30111044 0.9998793 0.0031627  
WASP-12 1.3 m  5652 2460684.30151434 0.9992213 0.0031627  
WASP-12 1.3 m  5652 2460684.30191826 0.9997736 0.0031627  
WASP-12 1.3 m  5652 2460684.30232216 0.9975117 0.0031627  
WASP-12 1.3 m  5652 2460684.30272608 0.9980012 0.0031628  
WASP-12 1.3 m  5652 2460684.30312996 1.0007179 0.0031628  
WASP-12 1.3 m  5652 2460684.30353387 1.0001449 0.0031628  
WASP-12 1.3 m  5652 2460684.30393778 0.9969576 0.0031628  
WASP-12 1.3 m  5652 2460684.3043417  0.9972952 0.0031628  
WASP-12 1.3 m  5652 2460684.30474559 0.9996935 0.0031628  
WASP-12 1.3 m  5652 2460684.30514952 0.9992877 0.0031629  
WASP-12 1.3 m  5652 2460684.30555342 0.9985633 0.0031629  
WASP-12 1.3 m  5652 2460684.30595734 0.9982558 0.0031629  
WASP-12 1.3 m  5652 2460684.30636125 0.9972586 0.0031629  
WASP-12 1.3 m  5652 2460684.30676516 0.9997032 0.0031629  
WASP-12 1.3 m  5652 2460684.30716904 0.9996606 0.003163   
WASP-12 1.3 m  5652 2460684.30757296 0.9973632 0.003163   
WASP-12 1.3 m  5652 2460684.30797687 0.9986178 0.003163   
WASP-12 1.3 m  5652 2460684.30838077 0.9958859 0.003163   
WASP-12 1.3 m  5652 2460684.30969757 0.9978333 0.0031631  
WASP-12 1.3 m  5652 2460684.31010148 0.9971443 0.0031631  
WASP-12 1.3 m  5652 2460684.31050539 1.0010518 0.0031631  
WASP-12 1.3 m  5652 2460684.3109093  0.9980128 0.0031632  
WASP-12 1.3 m  5652 2460684.31131321 0.9962324 0.0031632  
WASP-12 1.3 m  5652 2460684.3117171  0.998743  0.0031632  
WASP-12 1.3 m  5652 2460684.31212102 0.9996444 0.0031632  
WASP-12 1.3 m  5652 2460684.31252492 0.9999388 0.0031632  
WASP-12 1.3 m  5652 2460684.31292884 1.0004732 0.0031633  
WASP-12 1.3 m  5652 2460684.31333275 1.0015224 0.0031633  
WASP-12 1.3 m  5652 2460684.31373666 0.9986043 0.0031633  
WASP-12 1.3 m  5652 2460684.31414056 0.9970041 0.0031633  
WASP-12 1.3 m  5652 2460684.31454447 0.9998643 0.0031634  
WASP-12 1.3 m  5652 2460684.31494838 1.0013895 0.0031634  
WASP-12 1.3 m  5652 2460684.3153523  1.000119  0.0031634  
WASP-12 1.3 m  5652 2460684.31575618 0.9996984 0.0031634  
WASP-12 1.3 m  5652 2460684.3161601  0.9967409 0.0031635  
WASP-12 1.3 m  5652 2460684.316564   0.9992267 0.0031635  
WASP-12 1.3 m  5652 2460684.31696791 0.9967935 0.0031635  
WASP-12 1.3 m  5652 2460684.31857518 0.9988508 0.0031636  
WASP-12 1.3 m  5652 2460684.3189791  0.9992633 0.0031636  
WASP-12 1.3 m  5652 2460684.319383   0.9959205 0.0031637  
WASP-12 1.3 m  5652 2460684.31978692 0.9971161 0.0031637  
WASP-12 1.3 m  5652 2460684.32019082 0.9954675 0.0031637  
WASP-12 1.3 m  5652 2460684.32059474 0.9984013 0.0031637  
WASP-12 1.3 m  5652 2460684.32099862 0.9972434 0.0031638  
WASP-12 1.3 m  5652 2460684.32140253 1.0007767 0.0031638  
WASP-12 1.3 m  5652 2460684.32180644 0.9955118 0.0031638  
WASP-12 1.3 m  5652 2460684.32221034 0.9985448 0.0031638  
WASP-12 1.3 m  5652 2460684.32261425 0.9987084 0.0031639  
WASP-12 1.3 m  5652 2460684.32301818 0.9960787 0.0031639  
WASP-12 1.3 m  5652 2460684.32342208 0.9965963 0.0031639  
WASP-12 1.3 m  5652 2460684.323826   0.9955478 0.0031639  
WASP-12 1.3 m  5652 2460684.3242299  0.9976169 0.003164   
WASP-12 1.3 m  5652 2460684.32463382 0.9945347 0.003164   
WASP-12 1.3 m  5652 2460684.32503771 0.9984181 0.003164   
WASP-12 1.3 m  5652 2460684.32544162 0.9995049 0.0031641  
WASP-12 1.3 m  5652 2460684.32584552 0.9985023 0.0031641  
WASP-12 1.3 m  5652 2460684.32624944 0.9977502 0.0031641  
WASP-12 1.3 m  5652 2460684.32780926 0.9970091 0.0031642  
WASP-12 1.3 m  5652 2460684.32821317 0.9978957 0.0031643  
WASP-12 1.3 m  5652 2460684.32861708 0.9978253 0.0031643  
WASP-12 1.3 m  5652 2460684.329021   0.9980214 0.0031643  
WASP-12 0.61 m 5640 2460671.05890418 1.0072065 0.0082231  
WASP-12 0.61 m 5640 2460671.05989713 1.0388619 0.00822    
WASP-12 0.61 m 5640 2460671.06088998 1.029499  0.008217   
WASP-12 0.61 m 5640 2460671.0623824  1.0219381 0.0082126  
WASP-12 0.61 m 5640 2460671.06337594 1.0208965 0.0082098  
WASP-12 0.61 m 5640 2460671.06436993 1.0310951 0.008207   
WASP-12 0.61 m 5640 2460671.0653629  1.0348702 0.0082044  
WASP-12 0.61 m 5640 2460671.06635678 1.0169899 0.0082018  
WASP-12 0.61 m 5640 2460671.06897213 1.0271807 0.0081952  
WASP-12 0.61 m 5640 2460671.06996509 0.9997607 0.0081929  
WASP-12 0.61 m 5640 2460671.07046227 1.0328533 0.0081917  
WASP-12 0.61 m 5640 2460671.07095784 1.0296148 0.0081906  
WASP-12 0.61 m 5640 2460671.07145547 1.014028  0.0081894  
WASP-12 0.61 m 5640 2460671.0719509  0.9956102 0.0081883  
WASP-12 0.61 m 5640 2460671.07244782 1.0180608 0.0081872  
WASP-12 0.61 m 5640 2460671.07344091 1.0125902 0.008185   
WASP-12 0.61 m 5640 2460671.07393726 1.0351788 0.008184   
WASP-12 0.61 m 5640 2460671.07443431 1.0130323 0.0081829  
WASP-12 0.61 m 5640 2460671.07492988 1.010507  0.0081819  
WASP-12 0.61 m 5640 2460671.07542773 0.9989255 0.0081809  
WASP-12 0.61 m 5640 2460671.07592319 1.0243768 0.0081798  
WASP-12 0.61 m 5640 2460671.07642025 1.0064181 0.0081788  
WASP-12 0.61 m 5640 2460671.07691742 1.0016901 0.0081778  
WASP-12 0.61 m 5640 2460671.0774125  0.9969386 0.0081769  
WASP-12 0.61 m 5640 2460671.07791107 0.9901799 0.0081759  
WASP-12 0.61 m 5640 2460671.07840674 0.9912105 0.0081749  
WASP-12 0.61 m 5640 2460671.07934854 1.0162588 0.0081732  
WASP-12 0.61 m 5640 2460671.07984512 1.000325  0.0081722  
WASP-12 0.61 m 5640 2460671.08034103 1.0173254 0.0081713  
WASP-12 0.61 m 5640 2460671.08083832 1.0060823 0.0081704  
WASP-12 0.61 m 5640 2460671.08133571 0.9842804 0.0081695  
WASP-12 0.61 m 5640 2460671.08183104 1.0073101 0.0081686  
WASP-12 0.61 m 5640 2460671.08232772 1.0120077 0.0081677  
WASP-12 0.61 m 5640 2460671.08282503 1.014707  0.0081669  
WASP-12 0.61 m 5640 2460671.08381763 1.0028711 0.0081652  
WASP-12 0.61 m 5640 2460671.08431344 1.0052803 0.0081643  
WASP-12 0.61 m 5640 2460671.08480967 1.0155277 0.0081635  
WASP-12 0.61 m 5640 2460671.08580413 1.0042443 0.0081619  
WASP-12 0.61 m 5640 2460671.08629932 1.0173513 0.0081611  
WASP-12 0.61 m 5640 2460671.08679569 0.9957815 0.0081603  
WASP-12 0.61 m 5640 2460671.08828548 0.9810156 0.008158   
WASP-12 0.61 m 5640 2460671.08954843 1.0017439 0.008156   
WASP-12 0.61 m 5640 2460671.09004478 1.0124543 0.0081553  
WASP-12 0.61 m 5640 2460671.09054114 0.9882604 0.0081546  
WASP-12 0.61 m 5640 2460671.09103925 0.9895773 0.0081538  
WASP-12 0.61 m 5640 2460671.09252891 1.001824  0.0081517  
WASP-12 0.61 m 5640 2460671.09302541 0.9812153 0.008151   
WASP-12 0.61 m 5640 2460671.09352223 1.007107  0.0081503  
WASP-12 0.61 m 5640 2460671.09401859 0.9826698 0.0081497  
WASP-12 0.61 m 5640 2460671.09501246 1.0129958 0.0081483  
WASP-12 0.61 m 5640 2460671.0955094  0.9867138 0.0081477  
WASP-12 0.61 m 5640 2460671.09600669 0.9905609 0.008147   
WASP-12 0.61 m 5640 2460671.09650235 0.9725721 0.0081464  
WASP-12 0.61 m 5640 2460671.09699895 1.0003053 0.0081457  
WASP-12 0.61 m 5640 2460671.0979926  1.0001141 0.0081444  
WASP-12 0.61 m 5640 2460671.0984877  1.0119078 0.0081438  
WASP-12 0.61 m 5640 2460671.09898532 1.0177444 0.0081432  
WASP-12 0.61 m 5640 2460671.10258994 1.0011689 0.0081389  
WASP-12 0.61 m 5640 2460671.10358324 0.9870928 0.0081378  
WASP-12 0.61 m 5640 2460671.10457584 1.0084183 0.0081367  
WASP-12 0.61 m 5640 2460671.10507246 0.9946205 0.0081361  
WASP-12 0.61 m 5640 2460671.10606482 0.9896429 0.0081351  
WASP-12 0.61 m 5640 2460671.10656153 0.9939756 0.0081345  
WASP-12 0.61 m 5640 2460671.10705824 1.0077876 0.008134   
WASP-12 0.61 m 5640 2460671.10755656 0.992318  0.0081335  
WASP-12 0.61 m 5640 2460671.10805201 0.985062  0.008133   
WASP-12 0.61 m 5640 2460671.1090468  0.9865991 0.008132   
WASP-12 0.61 m 5640 2460671.11004034 0.9943836 0.008131   
WASP-12 0.61 m 5640 2460671.11053672 0.9922828 0.0081305  
WASP-12 0.61 m 5640 2460671.11103447 0.9983373 0.00813    
WASP-12 0.61 m 5640 2460671.11202766 0.991074  0.008129   
WASP-12 0.61 m 5640 2460671.11285742 1.0029855 0.0081282  
WASP-12 0.61 m 5640 2460671.11335401 0.9979053 0.0081278  
WASP-12 0.61 m 5640 2460671.1148447  0.9911177 0.0081264  
WASP-12 0.61 m 5640 2460671.1153404  1.0024904 0.008126   
WASP-12 0.61 m 5640 2460671.11633498 1.0083078 0.0081251  
WASP-12 0.61 m 5640 2460671.11732852 0.990504  0.0081242  
WASP-12 0.61 m 5640 2460671.11782393 0.9997357 0.0081238  
WASP-12 0.61 m 5640 2460671.11832088 0.9980661 0.0081233  
WASP-12 0.61 m 5640 2460671.11881723 0.9803337 0.0081229  
WASP-12 0.61 m 5640 2460671.11931384 0.9947048 0.0081225  
WASP-12 0.61 m 5640 2460671.11981055 0.999246  0.0081221  
WASP-12 0.61 m 5640 2460671.12080489 1.0023055 0.0081213  
WASP-12 0.61 m 5640 2460671.12179669 0.9968121 0.0081205  
WASP-12 0.61 m 5640 2460671.12314216 1.0118006 0.0081194  
WASP-12 0.61 m 5640 2460671.1236383  1.0030489 0.008119   
WASP-12 0.61 m 5640 2460671.12413443 1.0069216 0.0081187  
WASP-12 0.61 m 5640 2460671.1246325  1.0045593 0.0081183  
WASP-12 0.61 m 5640 2460671.12562606 0.979466  0.0081175  
WASP-12 0.61 m 5640 2460671.12612252 1.0025598 0.0081172  
WASP-12 0.61 m 5640 2460671.12662132 0.9963526 0.0081168  
WASP-12 0.61 m 5640 2460671.12711654 0.9873894 0.0081164  
WASP-12 0.61 m 5640 2460671.12761311 0.9868467 0.0081161  
WASP-12 0.61 m 5640 2460671.1281097  0.9919712 0.0081157  
WASP-12 0.61 m 5640 2460671.12860583 1.0030244 0.0081154  
WASP-12 0.61 m 5640 2460671.12910312 1.001923  0.008115   
WASP-12 0.61 m 5640 2460671.12959935 0.9957979 0.0081147  
WASP-12 0.61 m 5640 2460671.13009481 0.9927621 0.0081143  
WASP-12 0.61 m 5640 2460671.13108741 1.0076889 0.0081136  
WASP-12 0.61 m 5640 2460671.1315838  1.0041818 0.0081133  
WASP-12 0.61 m 5640 2460671.13208015 0.9848169 0.008113   
WASP-12 0.61 m 5640 2460671.13257708 0.9851915 0.0081127  
WASP-12 0.61 m 5640 2460671.13965336 0.9925303 0.0081083  
WASP-12 0.61 m 5640 2460671.14014959 1.0029928 0.008108   
WASP-12 0.61 m 5640 2460671.14064585 0.9845824 0.0081077  
WASP-12 0.61 m 5640 2460671.14114242 0.9873979 0.0081074  
WASP-12 0.61 m 5640 2460671.14263152 0.9929312 0.0081066  
WASP-12 0.61 m 5640 2460671.14312798 0.9803513 0.0081063  
WASP-12 0.61 m 5640 2460671.14412223 0.9832181 0.0081058  
WASP-12 0.61 m 5640 2460671.14511518 0.9870899 0.0081053  
WASP-12 0.61 m 5640 2460671.14561063 0.9827064 0.008105   
WASP-12 0.61 m 5640 2460671.1461072  0.9904279 0.0081047  
WASP-12 0.61 m 5640 2460671.14660415 0.980617  0.0081045  
WASP-12 0.61 m 5640 2460671.1470997  0.9871759 0.0081042  
WASP-12 0.61 m 5640 2460671.14809219 0.9876814 0.0081037  
WASP-12 0.61 m 5640 2460671.14858868 0.9969759 0.0081035  
WASP-12 0.61 m 5640 2460671.15351282 0.9841798 0.0081012  
WASP-12 0.61 m 5640 2460671.15400942 0.9852906 0.0081009  
WASP-12 0.61 m 5640 2460671.15450589 0.989315  0.0081007  
WASP-12 0.61 m 5640 2460671.1550026  0.995483  0.0081005  
WASP-12 0.61 m 5640 2460671.15599569 0.9912262 0.0081001  
WASP-12 0.61 m 5640 2460671.15649205 0.9780417 0.0080999  
WASP-12 0.61 m 5640 2460671.15698887 0.9882145 0.0080996  
WASP-12 0.61 m 5640 2460671.15748559 0.9913146 0.0080994  
WASP-12 0.61 m 5640 2460671.15798182 0.9865266 0.0080992  
WASP-12 0.61 m 5640 2460671.15897477 0.9861788 0.0080988  
WASP-12 0.61 m 5640 2460671.15996748 0.9968397 0.0080984  
WASP-12 0.61 m 5640 2460671.16046443 0.9890499 0.0080982  
WASP-12 0.61 m 5640 2460671.16195365 0.9982238 0.0080976  
WASP-12 0.61 m 5640 2460671.16344157 0.9936017 0.0080971  
WASP-12 0.61 m 5640 2460671.1644352  0.9861899 0.0080967  
WASP-12 0.61 m 5640 2460671.16542898 1.0000278 0.0080963  
WASP-12 0.61 m 5640 2460671.17180901 0.990453  0.0080942  
WASP-12 0.61 m 5640 2460671.17280208 0.9899415 0.0080939  
WASP-12 0.61 m 5640 2460671.17330007 0.9892068 0.0080937  
WASP-12 0.61 m 5640 2460671.17379644 0.9946575 0.0080935  
WASP-12 0.61 m 5640 2460671.17429327 0.9960084 0.0080934  
WASP-12 0.61 m 5640 2460671.17578153 0.9962998 0.008093   
WASP-12 0.61 m 5640 2460671.17627825 0.9912574 0.0080928  
WASP-12 0.61 m 5640 2460671.17677565 0.9924759 0.0080927  
WASP-12 0.61 m 5640 2460671.17727106 1.0060667 0.0080925  
WASP-12 0.61 m 5640 2460671.17826358 0.9977092 0.0080922  
WASP-12 0.61 m 5640 2460671.17876007 0.9983352 0.0080921  
WASP-12 0.61 m 5640 2460671.17925712 0.994443  0.008092   
WASP-12 0.61 m 5640 2460671.17975372 0.9912585 0.0080918  
WASP-12 0.61 m 5640 2460671.18025018 0.9976537 0.0080917  
WASP-12 0.61 m 5640 2460671.18124313 0.9899865 0.0080914  
WASP-12 0.61 m 5640 2460671.18174019 1.0052809 0.0080913  
WASP-12 0.61 m 5640 2460671.18223584 1.0043229 0.0080912  
WASP-12 0.61 m 5640 2460671.18273223 1.0048604 0.0080911  
WASP-12 0.61 m 5640 2460671.1837254  1.0023829 0.0080908  
WASP-12 0.61 m 5640 2460671.18436933 1.0015311 0.0080907  
WASP-12 0.61 m 5640 2460671.18486592 0.9967941 0.0080905  
WASP-12 0.61 m 5640 2460671.18536332 0.9986001 0.0080904  
WASP-12 0.61 m 5640 2460671.18585979 1.0057759 0.0080903  
WASP-12 0.61 m 5640 2460671.18635605 0.9959078 0.0080902  
WASP-12 0.61 m 5640 2460671.18685288 0.9964215 0.0080901  
WASP-12 0.61 m 5640 2460671.18734876 0.9959646 0.00809    
WASP-12 0.61 m 5640 2460671.1878448  1.0000983 0.0080898  
WASP-12 0.61 m 5640 2460671.18834127 0.9974987 0.0080897  
WASP-12 0.61 m 5640 2460671.18933551 0.9963894 0.0080895  
WASP-12 0.61 m 5640 2460671.18983326 0.9993111 0.0080894  
WASP-12 0.61 m 5640 2460671.19032881 0.998159  0.0080893  
WASP-12 0.61 m 5640 2460671.19132245 1.0027807 0.0080891  
WASP-12 0.61 m 5640 2460671.19231632 1.0018583 0.0080889  
WASP-12 0.61 m 5640 2460671.19281362 1.0002393 0.0080888  
WASP-12 0.61 m 5640 2460671.19330998 0.9982339 0.0080887  
WASP-12 0.61 m 5640 2460671.19380632 1.0007955 0.0080886  
WASP-12 0.61 m 5640 2460671.19579285 1.008608  0.0080882  
WASP-12 0.61 m 5640 2460671.19811981 0.9951691 0.0080878  
WASP-12 0.61 m 5640 2460671.19861674 1.0033111 0.0080877  
WASP-12 0.61 m 5640 2460671.1991131  1.0038477 0.0080877  
WASP-12 0.61 m 5640 2460671.19960923 0.998954  0.0080876  
WASP-12 0.61 m 5640 2460671.20060207 0.9947569 0.0080874  
WASP-12 0.61 m 5640 2460671.20109739 0.998395  0.0080873  
WASP-12 0.61 m 5640 2460671.20159387 0.9990991 0.0080873  
WASP-12 0.61 m 5640 2460671.20209035 1.0031726 0.0080872  
WASP-12 0.61 m 5640 2460671.2030847  0.9985339 0.008087   
WASP-12 0.61 m 5640 2460671.20358084 0.994642  0.008087   
WASP-12 0.61 m 5640 2460671.20407532 0.9957026 0.0080869  
WASP-12 0.61 m 5640 2460671.20457506 0.995019  0.0080868  
WASP-12 0.61 m 5640 2460671.2050706  0.9973162 0.0080868  
WASP-12 0.61 m 5640 2460671.20606366 0.9950461 0.0080866  
WASP-12 0.61 m 5640 2460671.20656037 0.9988908 0.0080866  
WASP-12 0.61 m 5640 2460671.20705686 0.9978711 0.0080865  
WASP-12 0.61 m 5640 2460671.20755495 1.006583  0.0080864  
WASP-12 0.61 m 5641 2460672.13016962 0.9942078 0.0055637  
WASP-12 0.61 m 5641 2460672.13116258 1.0037198 0.005564   
WASP-12 0.61 m 5641 2460672.13215611 1.0047568 0.0055644  
WASP-12 0.61 m 5641 2460672.13314791 0.9968631 0.0055647  
WASP-12 0.61 m 5641 2460672.13364509 1.0042051 0.0055648  
WASP-12 0.61 m 5641 2460672.13414134 0.996686  0.005565   
WASP-12 0.61 m 5641 2460672.13528703 1.0041987 0.0055653  
WASP-12 0.61 m 5641 2460672.13578434 0.9969976 0.0055655  
WASP-12 0.61 m 5641 2460672.13627977 0.9964331 0.0055656  
WASP-12 0.61 m 5641 2460672.13677638 1.0096513 0.0055658  
WASP-12 0.61 m 5641 2460672.13776946 0.9978188 0.0055661  
WASP-12 0.61 m 5641 2460672.13826663 0.99538   0.0055662  
WASP-12 0.61 m 5641 2460672.13876194 0.9942917 0.0055663  
WASP-12 0.61 m 5641 2460672.13925851 0.9986509 0.0055665  
WASP-12 0.61 m 5641 2460672.14074876 0.9925612 0.0055669  
WASP-12 0.61 m 5641 2460672.14124434 1.0028496 0.005567   
WASP-12 0.61 m 5641 2460672.14174104 0.9878815 0.0055671  
WASP-12 0.61 m 5641 2460672.14223706 1.0021518 0.0055673  
WASP-12 0.61 m 5641 2460672.14323025 1.0104455 0.0055675  
WASP-12 0.61 m 5641 2460672.14372634 0.9976438 0.0055677  
WASP-12 0.61 m 5641 2460672.14422319 1.0060591 0.0055678  
WASP-12 0.61 m 5641 2460672.1502477  1.0088632 0.0055693  
WASP-12 0.61 m 5641 2460672.15074418 1.0057091 0.0055694  
WASP-12 0.61 m 5641 2460672.15173715 0.9894897 0.0055696  
WASP-12 0.61 m 5641 2460672.15223256 0.9995657 0.0055697  
WASP-12 0.61 m 5641 2460672.1532246  1.0001191 0.0055699  
WASP-12 0.61 m 5641 2460672.15471624 0.9977114 0.0055702  
WASP-12 0.61 m 5641 2460672.15521157 0.9920142 0.0055703  
WASP-12 0.61 m 5641 2460672.15570815 0.9994702 0.0055704  
WASP-12 0.61 m 5641 2460672.15620395 0.9959399 0.0055705  
WASP-12 0.61 m 5641 2460672.15719712 0.992263  0.0055707  
WASP-12 0.61 m 5641 2460672.15818949 0.9931563 0.0055709  
WASP-12 0.61 m 5641 2460672.1586846  0.9985279 0.005571   
WASP-12 0.61 m 5641 2460672.16017541 0.9962196 0.0055713  
WASP-12 0.61 m 5641 2460672.16067225 0.9816525 0.0055714  
WASP-12 0.61 m 5641 2460672.16116838 0.9829147 0.0055715  
WASP-12 0.61 m 5641 2460672.16166437 0.9883348 0.0055716  
WASP-12 0.61 m 5641 2460672.17126423 0.9804378 0.0055732  
WASP-12 0.61 m 5641 2460672.17176049 0.9878559 0.0055733  
WASP-12 0.61 m 5641 2460672.1722573  0.9763415 0.0055734  
WASP-12 0.61 m 5641 2460672.1727533  0.992093  0.0055735  
WASP-12 0.61 m 5641 2460672.17374568 0.9796868 0.0055736  
WASP-12 0.61 m 5641 2460672.17424226 0.9923146 0.0055737  
WASP-12 0.61 m 5641 2460672.17473888 0.9909954 0.0055737  
WASP-12 0.61 m 5641 2460672.17523594 0.9830428 0.0055738  
WASP-12 0.61 m 5641 2460672.17573207 0.9727791 0.0055739  
WASP-12 0.61 m 5641 2460672.17672434 0.9896417 0.005574   
WASP-12 0.61 m 5641 2460672.17721965 0.9809392 0.0055741  
WASP-12 0.61 m 5641 2460672.17771578 0.9877551 0.0055742  
WASP-12 0.61 m 5641 2460672.17821282 0.984688  0.0055742  
WASP-12 0.61 m 5641 2460672.17920462 0.9766157 0.0055743  
WASP-12 0.61 m 5641 2460672.17970147 0.9803488 0.0055744  
WASP-12 0.61 m 5641 2460672.18019886 0.9792371 0.0055745  
WASP-12 0.61 m 5641 2460672.18119172 0.9811927 0.0055746  
WASP-12 0.61 m 5641 2460672.18168736 0.9898486 0.0055747  
WASP-12 0.61 m 5641 2460672.18218385 0.9850014 0.0055747  
WASP-12 0.61 m 5641 2460672.18287278 0.9909712 0.0055748  
WASP-12 0.61 m 5641 2460672.18336916 0.9853406 0.0055749  
WASP-12 0.61 m 5641 2460672.18386516 0.9822347 0.0055749  
WASP-12 0.61 m 5641 2460672.18436281 0.9927426 0.005575   
WASP-12 0.61 m 5641 2460672.18485882 0.9861325 0.005575   
WASP-12 0.61 m 5641 2460672.18535458 0.9865574 0.0055751  
WASP-12 0.61 m 5641 2460672.18585164 0.9928268 0.0055751  
WASP-12 0.61 m 5641 2460672.18634858 0.9870126 0.0055752  
WASP-12 0.61 m 5641 2460672.18684516 0.9846586 0.0055753  
WASP-12 0.61 m 5641 2460672.18734028 0.9822531 0.0055753  
WASP-12 0.61 m 5641 2460672.18783768 0.9792967 0.0055754  
WASP-12 0.61 m 5641 2460672.18833345 0.987586  0.0055754  
WASP-12 0.61 m 5641 2460672.18883157 0.9806911 0.0055755  
WASP-12 0.61 m 5641 2460672.18932782 0.9818797 0.0055755  
WASP-12 0.61 m 5641 2460672.18982326 0.9854402 0.0055756  
WASP-12 0.61 m 5641 2460672.19031972 0.9771575 0.0055756  
WASP-12 0.61 m 5641 2460672.19081549 0.9868177 0.0055757  
WASP-12 0.61 m 5641 2460672.19131233 0.9853113 0.0055757  
WASP-12 0.61 m 5641 2460672.19180856 0.9820184 0.0055758  
WASP-12 0.61 m 5641 2460672.19230468 0.9806965 0.0055758  
WASP-12 0.61 m 5641 2460672.19280188 0.9767152 0.0055758  
WASP-12 0.61 m 5641 2460672.19329732 0.9883528 0.0055759  
WASP-12 0.61 m 5641 2460672.19379391 0.9815982 0.0055759  
WASP-12 0.61 m 5641 2460672.19429075 0.9826609 0.005576   
WASP-12 0.61 m 5641 2460672.19604496 0.9909055 0.0055761  
WASP-12 0.61 m 5641 2460672.19654142 0.982583  0.0055762  
WASP-12 0.61 m 5641 2460672.19703769 0.975921  0.0055762  
WASP-12 0.61 m 5641 2460672.19803007 0.9883897 0.0055763  
WASP-12 0.61 m 5641 2460672.19852619 0.9879235 0.0055763  
WASP-12 0.61 m 5641 2460672.19902267 0.983439  0.0055764  
WASP-12 0.61 m 5641 2460672.19951891 0.9846781 0.0055764  
WASP-12 0.61 m 5641 2460672.20001493 0.9826804 0.0055764  
WASP-12 0.61 m 5641 2460672.20051267 0.9894089 0.0055765  
WASP-12 0.61 m 5641 2460672.20150645 0.9865055 0.0055766  
WASP-12 0.61 m 5641 2460672.20200269 0.9880896 0.0055766  
WASP-12 0.61 m 5641 2460672.20249929 0.9890375 0.0055766  
WASP-12 0.61 m 5641 2460672.20299588 0.9916171 0.0055767  
WASP-12 0.61 m 5641 2460672.20448579 0.9850697 0.0055768  
WASP-12 0.61 m 5641 2460672.20498296 0.9879412 0.0055768  
WASP-12 0.61 m 5641 2460672.20547965 0.9876765 0.0055768  
WASP-12 0.61 m 5641 2460672.20597507 0.9866578 0.0055768  
WASP-12 0.61 m 5641 2460672.20696747 0.9947911 0.0055769  
WASP-12 0.61 m 5641 2460672.2074644  0.9761138 0.0055769  
WASP-12 0.61 m 5641 2460672.20795985 0.9838641 0.005577   
WASP-12 0.61 m 5641 2460672.21350327 0.9730637 0.0055772  
WASP-12 0.61 m 5641 2460672.21399907 0.9843155 0.0055773  
WASP-12 0.61 m 5641 2460672.21449681 0.9780984 0.0055773  
WASP-12 0.61 m 5641 2460672.21548917 0.9835474 0.0055773  
WASP-12 0.61 m 5641 2460672.21598532 0.9753685 0.0055773  
WASP-12 0.61 m 5641 2460672.21648121 0.9782053 0.0055773  
WASP-12 0.61 m 5641 2460672.21697747 0.982297  0.0055774  
WASP-12 0.61 m 5641 2460672.21796972 0.9835179 0.0055774  
WASP-12 0.61 m 5641 2460672.21846644 0.9800163 0.0055774  
WASP-12 0.61 m 5641 2460672.21896161 0.9819425 0.0055774  
WASP-12 0.61 m 5641 2460672.21945858 0.9818485 0.0055774  
WASP-12 0.61 m 5641 2460672.21995482 0.9770106 0.0055775  
WASP-12 0.61 m 5641 2460672.22094799 0.9766423 0.0055775  
WASP-12 0.61 m 5641 2460672.22144425 0.9871058 0.0055775  
WASP-12 0.61 m 5641 2460672.22194005 0.97738   0.0055775  
WASP-12 0.61 m 5641 2460672.22243664 0.979389  0.0055775  
WASP-12 0.61 m 5641 2460672.22392561 0.9877963 0.0055775  
WASP-12 0.61 m 5641 2460672.22442067 0.9760832 0.0055776  
WASP-12 0.61 m 5641 2460672.22491775 0.9726482 0.0055776  
WASP-12 0.61 m 5641 2460672.2272549  0.9839802 0.0055776  
WASP-12 0.61 m 5641 2460672.22775208 0.9881221 0.0055776  
WASP-12 0.61 m 5641 2460672.22824763 0.9866319 0.0055776  
WASP-12 0.61 m 5641 2460672.22924013 0.9775098 0.0055776  
WASP-12 0.61 m 5641 2460672.22973646 0.9774514 0.0055776  
WASP-12 0.61 m 5641 2460672.23023353 0.982332  0.0055776  
WASP-12 0.61 m 5641 2460672.23073013 0.9839217 0.0055776  
WASP-12 0.61 m 5641 2460672.2312258  0.9760779 0.0055776  
WASP-12 0.61 m 5641 2460672.23172284 0.9849659 0.0055776  
WASP-12 0.61 m 5641 2460672.2322191  0.9831376 0.0055776  
WASP-12 0.61 m 5641 2460672.2327149  0.9786355 0.0055776  
WASP-12 0.61 m 5641 2460672.23370774 0.9780952 0.0055776  
WASP-12 0.61 m 5641 2460672.2346994  0.9870071 0.0055776  
WASP-12 0.61 m 5641 2460672.23519646 0.9840048 0.0055776  
WASP-12 0.61 m 5641 2460672.23569167 0.9847426 0.0055776  
WASP-12 0.61 m 5641 2460672.23618826 0.9754949 0.0055776  
WASP-12 0.61 m 5641 2460672.23668637 0.9870223 0.0055776  
WASP-12 0.61 m 5641 2460672.23767954 0.972202  0.0055776  
WASP-12 0.61 m 5641 2460672.23817558 0.9842037 0.0055776  
WASP-12 0.61 m 5641 2460672.23867343 0.9778349 0.0055776  
WASP-12 0.61 m 5641 2460672.23916862 0.9940439 0.0055776  
WASP-12 0.61 m 5641 2460672.24065633 0.9907266 0.0055776  
WASP-12 0.61 m 5641 2460672.24115268 0.986196  0.0055775  
WASP-12 0.61 m 5641 2460672.24164803 0.9890041 0.0055775  
WASP-12 0.61 m 5641 2460672.24214426 0.9800915 0.0055775  
WASP-12 0.61 m 5641 2460672.24313779 0.9814134 0.0055775  
WASP-12 0.61 m 5641 2460672.24363404 0.9875056 0.0055775  
WASP-12 0.61 m 5641 2460672.24413168 0.9904202 0.0055775  
WASP-12 0.61 m 5641 2460672.24462792 0.9845509 0.0055775  
WASP-12 0.61 m 5641 2460672.24562053 0.9917181 0.0055774  
WASP-12 0.61 m 5641 2460672.24611598 0.9832453 0.0055774  
WASP-12 0.61 m 5641 2460672.2466122  0.988745  0.0055774  
WASP-12 0.61 m 5641 2460672.24710836 0.9908942 0.0055774  
WASP-12 0.61 m 5641 2460672.24760457 0.9897828 0.0055774  
WASP-12 0.61 m 5641 2460672.24859732 0.9916911 0.0055773  
WASP-12 0.61 m 5641 2460672.24958982 0.9917895 0.0055773  
WASP-12 0.61 m 5641 2460672.25157539 0.9854508 0.0055772  
WASP-12 0.61 m 5641 2460672.25423797 0.9898549 0.0055771  
WASP-12 0.61 m 5641 2460672.25473488 0.9836687 0.0055771  
WASP-12 0.61 m 5641 2460672.25523045 0.9842415 0.0055771  
WASP-12 0.61 m 5641 2460672.25572693 0.9885371 0.005577   
WASP-12 0.61 m 5641 2460672.25721542 0.9901174 0.0055769  
WASP-12 0.61 m 5641 2460672.25771087 0.9856131 0.0055769  
WASP-12 0.61 m 5641 2460672.25820736 0.9997882 0.0055769  
WASP-12 0.61 m 5641 2460672.25870476 0.9919488 0.0055769  
WASP-12 0.61 m 5641 2460672.28820133 0.9969131 0.005574   
WASP-12 0.61 m 5641 2460672.28919472 1.0080557 0.0055739  
WASP-12 0.61 m 5641 2460672.29068291 0.9947099 0.0055737  
WASP-12 0.61 m 5641 2460672.29217047 1.0055937 0.0055735  
WASP-12 0.61 m 5641 2460672.29365992 1.0       0.0055732  
WASP-12 0.61 m 5641 2460672.29514879 1.0029351 0.005573   
WASP-12 0.61 m 5641 2460672.29614136 0.9990223 0.00557287 
WASP-12 0.61 m 5641 2460672.29894586 1.0036851 0.00557248 
WASP-12 0.61 m 5641 2460672.29993927 1.0010342 0.00557225 
WASP-12 0.61 m 5641 2460672.30093082 1.0055835 0.005572   
WASP-12 0.61 m 5641 2460672.30192332 1.000637  0.0055719  
WASP-12 0.61 m 5641 2460672.30241936 1.0043157 0.00557185 
WASP-12 0.61 m 5695 2460731.04994532 1.0013464 0.0076853  
WASP-12 0.61 m 5695 2460731.05015155 1.006992  0.0076853  
WASP-12 0.61 m 5695 2460731.05033927 1.0045774 0.0076853  
WASP-12 0.61 m 5695 2460731.05056565 1.0066092 0.0076853  
WASP-12 0.61 m 5695 2460731.05077235 1.0103118 0.0076853  
WASP-12 0.61 m 5695 2460731.05097973 1.0044945 0.0076853  
WASP-12 0.61 m 5695 2460731.05118785 1.0091921 0.0076853  
WASP-12 0.61 m 5695 2460731.05139489 1.0038751 0.0076853  
WASP-12 0.61 m 5695 2460731.05160228 1.0043065 0.0076853  
WASP-12 0.61 m 5695 2460731.05180842 1.0006725 0.0076853  
WASP-12 0.61 m 5695 2460731.05201546 1.0002794 0.0076853  
WASP-12 0.61 m 5695 2460731.05222265 1.0017468 0.0076853  
WASP-12 0.61 m 5695 2460731.05243061 1.0101204 0.0076853  
WASP-12 0.61 m 5695 2460731.05263732 1.0102073 0.0076853  
WASP-12 0.61 m 5695 2460731.05284438 1.0050862 0.0076853  
WASP-12 0.61 m 5695 2460731.05305154 0.9947708 0.0076854  
WASP-12 0.61 m 5695 2460731.05325859 1.0042828 0.0076854  
WASP-12 0.61 m 5695 2460731.05346599 0.998714  0.0076854  
WASP-12 0.61 m 5695 2460731.05367338 1.0049903 0.0076854  
WASP-12 0.61 m 5695 2460731.05388055 1.0008802 0.0076854  
WASP-12 0.61 m 5695 2460731.05408843 1.0106389 0.0076854  
WASP-12 0.61 m 5695 2460731.0542956  1.0003124 0.0076854  
WASP-12 0.61 m 5695 2460731.05450369 1.0041015 0.0076854  
WASP-12 0.61 m 5695 2460731.05471118 1.007378  0.0076854  
WASP-12 0.61 m 5695 2460731.05491778 1.0015414 0.0076854  
WASP-12 0.61 m 5695 2460731.06038387 1.0089307 0.0076855  
WASP-12 0.61 m 5695 2460731.06059082 0.9983382 0.0076855  
WASP-12 0.61 m 5695 2460731.06100481 1.0122026 0.0076855  
WASP-12 0.61 m 5695 2460731.06121267 1.0126062 0.0076855  
WASP-12 0.61 m 5695 2460731.06141957 1.0037512 0.0076855  
WASP-12 0.61 m 5695 2460731.06162664 1.0077967 0.0076855  
WASP-12 0.61 m 5695 2460731.06183439 1.0059843 0.0076855  
WASP-12 0.61 m 5695 2460731.06204098 1.0126192 0.0076855  
WASP-12 0.61 m 5695 2460731.06224825 1.001625  0.0076855  
WASP-12 0.61 m 5695 2460731.06531885 0.9964554 0.0076855  
WASP-12 0.61 m 5695 2460731.0655253  0.9990164 0.0076855  
WASP-12 0.61 m 5695 2460731.06573235 0.9962154 0.0076855  
WASP-12 0.61 m 5695 2460731.06593953 0.9951163 0.0076855  
WASP-12 0.61 m 5695 2460731.06614672 0.99691   0.0076855  
WASP-12 0.61 m 5695 2460731.06676822 1.0030783 0.0076855  
WASP-12 0.61 m 5695 2460731.06697513 1.0036325 0.0076855  
WASP-12 0.61 m 5695 2460731.06718323 1.0077322 0.0076855  
WASP-12 0.61 m 5695 2460731.06738935 1.0057418 0.0076855  
WASP-12 0.61 m 5695 2460731.0675964  1.0180714 0.0076855  
WASP-12 0.61 m 5695 2460731.06780402 1.0121272 0.0076855  
WASP-12 0.61 m 5695 2460731.06801064 1.0095945 0.0076855  
WASP-12 0.61 m 5695 2460731.06821781 1.0005029 0.0076855  
WASP-12 0.61 m 5695 2460731.0684252  0.998313  0.0076855  
WASP-12 0.61 m 5695 2460731.0686326  1.0057463 0.0076855  
WASP-12 0.61 m 5695 2460731.0688393  1.0147299 0.0076855  
WASP-12 0.61 m 5695 2460731.06904646 1.0044679 0.0076855  
WASP-12 0.61 m 5695 2460731.06946126 1.0057003 0.0076855  
WASP-12 0.61 m 5695 2460731.06966808 1.0096938 0.0076855  
WASP-12 0.61 m 5695 2460731.06987605 1.0093661 0.0076855  
WASP-12 0.61 m 5695 2460731.07008346 1.0093099 0.0076855  
WASP-12 0.61 m 5695 2460731.0702904  1.0088972 0.0076855  
WASP-12 0.61 m 5695 2460731.07148444 1.0001997 0.0076855  
WASP-12 0.61 m 5695 2460731.07169197 0.9920013 0.0076855  
WASP-12 0.61 m 5695 2460731.07210595 1.0033108 0.0076855  
WASP-12 0.61 m 5695 2460731.07231392 1.0070952 0.0076855  
WASP-12 0.61 m 5695 2460731.07252027 0.9873186 0.0076855  
WASP-12 0.61 m 5695 2460731.0727271  1.0014532 0.0076855  
WASP-12 0.61 m 5695 2460731.07293508 1.0088675 0.0076855  
WASP-12 0.61 m 5695 2460731.0731427  1.0020881 0.0076855  
WASP-12 0.61 m 5695 2460731.07334883 1.0018527 0.0076855  
WASP-12 0.61 m 5695 2460731.07355635 1.0067385 0.0076855  
WASP-12 0.61 m 5695 2460731.07376341 1.0016772 0.0076855  
WASP-12 0.61 m 5695 2460731.07397127 1.0073853 0.0076855  
WASP-12 0.61 m 5695 2460731.07417762 1.0088272 0.0076855  
WASP-12 0.61 m 5695 2460731.07438549 1.018706  0.0076855  
WASP-12 0.61 m 5695 2460731.07459162 1.0030378 0.0076855  
WASP-12 0.61 m 5695 2460731.07500581 1.0085429 0.0076855  
WASP-12 0.61 m 5695 2460731.07521263 1.0068409 0.0076855  
WASP-12 0.61 m 5695 2460731.0754198  0.9990385 0.0076854  
WASP-12 0.61 m 5695 2460731.07562652 0.9967866 0.0076854  
WASP-12 0.61 m 5695 2460731.07583346 0.9955663 0.0076854  
WASP-12 0.61 m 5695 2460731.07604062 0.9985225 0.0076854  
WASP-12 0.61 m 5695 2460731.07624722 0.9986939 0.0076854  
WASP-12 0.61 m 5695 2460731.07645449 1.009299  0.0076854  
WASP-12 0.61 m 5695 2460731.0767901  1.0066471 0.0076854  
WASP-12 0.61 m 5695 2460731.07699752 1.0086727 0.0076854  
WASP-12 0.61 m 5695 2460731.07720432 1.0007894 0.0076854  
WASP-12 0.61 m 5695 2460731.07741186 1.0039977 0.0076854  
WASP-12 0.61 m 5695 2460731.07761912 0.9940088 0.0076854  
WASP-12 0.61 m 5695 2460731.07899591 1.0003153 0.0076854  
WASP-12 0.61 m 5695 2460731.07920356 0.9897079 0.0076854  
WASP-12 0.61 m 5695 2460731.07941051 0.99785   0.0076854  
WASP-12 0.61 m 5695 2460731.07961664 0.9988186 0.0076854  
WASP-12 0.61 m 5695 2460731.07982357 0.9889452 0.0076854  
WASP-12 0.61 m 5695 2460731.08003073 1.0077884 0.0076854  
WASP-12 0.61 m 5695 2460731.08023776 0.9976023 0.0076854  
WASP-12 0.61 m 5695 2460731.08044599 0.9930774 0.0076854  
WASP-12 0.61 m 5695 2460731.08065245 0.999067  0.0076853  
WASP-12 0.61 m 5695 2460731.08085951 0.9923668 0.0076853  
WASP-12 0.61 m 5695 2460731.08106714 0.9961861 0.0076853  
WASP-12 0.61 m 5695 2460731.08127363 0.9969336 0.0076853  
WASP-12 0.61 m 5695 2460731.08148091 0.9985721 0.0076853  
WASP-12 0.61 m 5695 2460731.08168899 0.9976727 0.0076853  
WASP-12 0.61 m 5695 2460731.08189557 0.9913726 0.0076853  
WASP-12 0.61 m 5695 2460731.08210263 0.9893114 0.0076853  
WASP-12 0.61 m 5695 2460731.08230979 0.996244  0.0076853  
WASP-12 0.61 m 5695 2460731.08251639 0.9975481 0.0076853  
WASP-12 0.61 m 5695 2460731.08272388 1.0068487 0.0076853  
WASP-12 0.61 m 5695 2460731.08334436 1.0025076 0.0076853  
WASP-12 0.61 m 5695 2460731.08355141 0.9975939 0.0076853  
WASP-12 0.61 m 5695 2460731.08375939 0.9986025 0.0076853  
WASP-12 0.61 m 5695 2460731.0839603  0.9984784 0.0076853  
WASP-12 0.61 m 5695 2460731.0842     0.9999813 0.0076853  
WASP-12 0.61 m 5695 2460731.08440729 0.9885883 0.0076852  
WASP-12 0.61 m 5695 2460731.08461514 0.9947586 0.0076852  
WASP-12 0.61 m 5695 2460731.08482255 0.9952348 0.0076852  
WASP-12 0.61 m 5695 2460731.08502982 1.0068439 0.0076852  
WASP-12 0.61 m 5695 2460731.08523594 0.9983072 0.0076852  
WASP-12 0.61 m 5695 2460731.0854431  0.9970004 0.0076852  
WASP-12 0.61 m 5695 2460731.0856512  0.9976236 0.0076852  
WASP-12 0.61 m 5695 2460731.08606521 0.9984023 0.0076852  
WASP-12 0.61 m 5695 2460731.08627167 1.0009362 0.0076852  
WASP-12 0.61 m 5695 2460731.08647896 1.0061298 0.0076852  
WASP-12 0.61 m 5695 2460731.08668693 0.992245  0.0076852  
WASP-12 0.61 m 5695 2460731.08689317 0.9998802 0.0076852  
WASP-12 0.61 m 5695 2460731.08710089 0.9990219 0.0076852  
WASP-12 0.61 m 5695 2460731.08730727 0.9924889 0.0076851  
WASP-12 0.61 m 5695 2460731.0875143  1.0006934 0.0076851  
WASP-12 0.61 m 5695 2460731.08772171 1.0085854 0.0076851  
WASP-12 0.61 m 5695 2460731.08792842 1.0068042 0.0076851  
WASP-12 0.61 m 5695 2460731.08813581 0.9916708 0.0076851  
WASP-12 0.61 m 5695 2460731.08834266 0.99927   0.0076851  
WASP-12 0.61 m 5695 2460731.08875767 1.0016051 0.0076851  
WASP-12 0.61 m 5695 2460731.08896518 1.0001899 0.0076851  
WASP-12 0.61 m 5695 2460731.08917282 1.0061861 0.0076851  
WASP-12 0.61 m 5695 2460731.09068191 0.9970815 0.007685   
WASP-12 0.61 m 5695 2460731.09088954 1.006516  0.007685   
WASP-12 0.61 m 5695 2460731.09109762 1.0012609 0.007685   
WASP-12 0.61 m 5695 2460731.0913048  1.0156924 0.007685   
WASP-12 0.61 m 5695 2460731.09151196 0.9987074 0.007685   
WASP-12 0.61 m 5695 2460731.09171911 1.0068685 0.007685   
WASP-12 0.61 m 5695 2460731.09192582 1.0045197 0.007685   
WASP-12 0.61 m 5695 2460731.09213276 1.007625  0.007685   
WASP-12 0.61 m 5695 2460731.0923405  1.0022463 0.0076849  
WASP-12 0.61 m 5695 2460731.09254824 1.0023806 0.0076849  
WASP-12 0.61 m 5695 2460731.09275587 1.0063508 0.0076849  
WASP-12 0.61 m 5695 2460731.09296225 0.9983892 0.0076849  
WASP-12 0.61 m 5695 2460731.09316953 0.9887885 0.0076849  
WASP-12 0.61 m 5695 2460731.09337658 1.0000833 0.0076849  
WASP-12 0.61 m 5695 2460731.09358328 0.9983503 0.0076849  
WASP-12 0.61 m 5695 2460731.09379103 0.9977549 0.0076849  
WASP-12 0.61 m 5695 2460731.09441288 1.0072816 0.0076848  
WASP-12 0.61 m 5695 2460731.09461437 1.0138434 0.0076848  
WASP-12 0.61 m 5695 2460731.09482606 1.0052225 0.0076848  
WASP-12 0.61 m 5695 2460731.09503404 1.0056399 0.0076848  
WASP-12 0.61 m 5695 2460731.11462685 0.9870929 0.0076835  
WASP-12 0.61 m 5695 2460731.11483436 0.993613  0.0076834  
WASP-12 0.61 m 5695 2460731.11504142 0.9940635 0.0076834  
WASP-12 0.61 m 5695 2460731.11524844 0.9893761 0.0076834  
WASP-12 0.61 m 5695 2460731.11587076 0.9753605 0.0076833  
WASP-12 0.61 m 5695 2460731.11628522 0.9944234 0.0076833  
WASP-12 0.61 m 5695 2460731.11649262 0.9861366 0.0076833  
WASP-12 0.61 m 5695 2460731.11732094 0.9959636 0.0076832  
WASP-12 0.61 m 5695 2460731.11752821 0.9972778 0.0076832  
WASP-12 0.61 m 5695 2460731.11773504 0.9943438 0.0076832  
WASP-12 0.61 m 5695 2460731.11794185 0.9943767 0.0076832  
WASP-12 0.61 m 5695 2460731.11856348 0.9839219 0.0076831  
WASP-12 0.61 m 5695 2460731.11877228 0.9813333 0.0076831  
WASP-12 0.61 m 5695 2460731.1189784  0.9832654 0.0076831  
WASP-12 0.61 m 5695 2460731.12683429 0.9982422 0.0076822  
WASP-12 0.61 m 5695 2460731.12704216 0.989962  0.0076822  
WASP-12 0.61 m 5695 2460731.1272483  0.9765968 0.0076822  
WASP-12 0.61 m 5695 2460731.12745637 0.9903064 0.0076821  
WASP-12 0.61 m 5695 2460731.12766262 0.9977458 0.0076821  
WASP-12 0.61 m 5695 2460731.12828413 0.9898573 0.007682   
WASP-12 0.61 m 5695 2460731.12849084 0.990596  0.007682   
WASP-12 0.61 m 5695 2460731.12869753 0.9965566 0.007682   
WASP-12 0.61 m 5695 2460731.12890436 0.9936927 0.007682   
WASP-12 0.61 m 5695 2460731.12911175 0.9850173 0.0076819  
WASP-12 0.61 m 5695 2460731.12931857 0.9873111 0.0076819  
WASP-12 0.61 m 5695 2460731.12952656 0.9995426 0.0076819  
WASP-12 0.61 m 5695 2460731.12973292 0.9892539 0.0076819  
WASP-12 0.61 m 5695 2460731.12994066 0.9840643 0.0076818  
WASP-12 0.61 m 5695 2460731.13014794 0.9971989 0.0076818  
WASP-12 0.61 m 5695 2460731.13035465 0.9952462 0.0076818  
WASP-12 0.61 m 5695 2460731.13056251 0.9924306 0.0076818  
WASP-12 0.61 m 5695 2460731.13076956 0.9941608 0.0076817  
WASP-12 0.61 m 5695 2460731.13097569 0.9840951 0.0076817  
WASP-12 0.61 m 5695 2460731.13138956 0.9821574 0.0076816  
WASP-12 0.61 m 5695 2460731.13159651 0.9931632 0.0076816  
WASP-12 0.61 m 5695 2460731.13190482 0.9880144 0.0076816  
WASP-12 0.61 m 5695 2460731.13211151 0.9870618 0.0076816  
WASP-12 0.61 m 5695 2460731.13231869 0.99733   0.0076815  
WASP-12 0.61 m 5695 2460731.13252596 0.9806497 0.0076815  
WASP-12 0.61 m 5695 2460731.13273301 0.9756423 0.0076815  
WASP-12 0.61 m 5695 2460731.13294042 0.9977469 0.0076814  
WASP-12 0.61 m 5695 2460731.13314714 0.9866626 0.0076814  
WASP-12 0.61 m 5695 2460731.13356134 0.981505  0.0076814  
WASP-12 0.61 m 5695 2460731.13376932 0.9916023 0.0076813  
WASP-12 0.61 m 5695 2460731.13397544 0.9759874 0.0076813  
WASP-12 0.61 m 5695 2460731.13418237 0.9898959 0.0076813  
WASP-12 0.61 m 5695 2460731.13439011 0.9871771 0.0076813  
WASP-12 0.61 m 5695 2460731.13459741 0.9807053 0.0076812  
WASP-12 0.61 m 5695 2460731.13480364 0.9812061 0.0076812  
WASP-12 0.61 m 5695 2460731.13501023 0.9899582 0.0076812  
WASP-12 0.61 m 5695 2460731.13521764 0.9989917 0.0076811  
WASP-12 0.61 m 5695 2460731.13542458 0.9744123 0.0076811  
WASP-12 0.61 m 5695 2460731.13563174 0.9848459 0.0076811  
WASP-12 0.61 m 5695 2460731.13583843 0.9892971 0.0076811  
WASP-12 0.61 m 5695 2460731.13604665 0.9862855 0.007681   
WASP-12 0.61 m 5695 2460731.13625266 0.991493  0.007681   
WASP-12 0.61 m 5695 2460731.13687381 0.9795072 0.0076809  
WASP-12 0.61 m 5695 2460731.13713863 0.9847863 0.0076809  
WASP-12 0.61 m 5695 2460731.13734556 0.97977   0.0076808  
WASP-12 0.61 m 5695 2460731.13755319 0.9817377 0.0076808  
WASP-12 0.61 m 5695 2460731.13776047 0.9776919 0.0076808  
WASP-12 0.61 m 5695 2460731.13796706 0.9767232 0.0076807  
WASP-12 0.61 m 5695 2460731.13817446 0.985236  0.0076807  
WASP-12 0.61 m 5695 2460731.1383807  0.9743677 0.0076807  
WASP-12 0.61 m 5695 2460731.13858833 0.9914554 0.0076807  
WASP-12 0.61 m 5695 2460731.13879551 0.985639  0.0076806  
WASP-12 0.61 m 5695 2460731.13900278 0.9825663 0.0076806  
WASP-12 0.61 m 5695 2460731.1392095  0.9890342 0.0076806  
WASP-12 0.61 m 5695 2460731.13941643 0.9697291 0.0076805  
WASP-12 0.61 m 5695 2460731.13962358 0.9779858 0.0076805  
WASP-12 0.61 m 5695 2460731.13983051 0.9875027 0.0076805  
WASP-12 0.61 m 5695 2460731.14003848 0.9799437 0.0076804  
WASP-12 0.61 m 5695 2460731.14024473 0.9732186 0.0076804  
WASP-12 0.61 m 5695 2460731.14045178 0.985533  0.0076804  
WASP-12 0.61 m 5695 2460731.1406593  0.97959   0.0076803  
WASP-12 0.61 m 5695 2460731.14086624 0.9853655 0.0076803  
WASP-12 0.61 m 5695 2460731.14237105 0.9862534 0.0076801  
WASP-12 0.61 m 5695 2460731.14257787 1.0005771 0.00768    
WASP-12 0.61 m 5695 2460731.14278573 0.9795674 0.00768    
WASP-12 0.61 m 5695 2460731.14299209 0.9805335 0.00768    
WASP-12 0.61 m 5695 2460731.14319913 0.9740348 0.0076799  
WASP-12 0.61 m 5695 2460731.14340572 0.9707151 0.0076799  
WASP-12 0.61 m 5695 2460731.14361299 0.9828711 0.0076799  
WASP-12 0.61 m 5695 2460731.14382027 0.9853805 0.0076798  
WASP-12 0.61 m 5695 2460731.144027   0.9995378 0.0076798  
WASP-12 0.61 m 5695 2460731.14423391 0.9909402 0.0076798  
WASP-12 0.61 m 5695 2460731.14444168 0.9715141 0.0076797  
WASP-12 0.61 m 5695 2460731.14464792 0.9815843 0.0076797  
WASP-12 0.61 m 5695 2460731.14506283 0.9833935 0.0076796  
WASP-12 0.61 m 5695 2460731.14526918 0.9712738 0.0076796  
WASP-12 0.61 m 5695 2460731.14547644 0.9849023 0.0076796  
WASP-12 0.61 m 5695 2460731.1456842  0.9790652 0.0076795  
WASP-12 0.61 m 5695 2460731.14589103 0.9774186 0.0076795  
WASP-12 0.61 m 5695 2460731.14609797 0.9787637 0.0076795  
WASP-12 0.61 m 5695 2460731.14630432 0.9788782 0.0076794  
WASP-12 0.61 m 5695 2460731.1465108  0.9849279 0.0076794  
WASP-12 0.61 m 5695 2460731.14671785 0.9829961 0.0076794  
WASP-12 0.61 m 5695 2460731.14692547 0.9712681 0.0076793  
WASP-12 0.61 m 5695 2460731.14713265 0.9759683 0.0076793  
WASP-12 0.61 m 5695 2460731.14734073 0.9629382 0.0076792  
WASP-12 0.61 m 5695 2460731.14896557 0.9847873 0.007679   
WASP-12 0.61 m 5695 2460731.14917214 0.9933054 0.0076789  
WASP-12 0.61 m 5695 2460731.14937896 0.9762816 0.0076789  
WASP-12 0.61 m 5695 2460731.14958669 0.9900451 0.0076789  
WASP-12 0.61 m 5695 2460731.14979353 0.9803785 0.0076788  
WASP-12 0.61 m 5695 2460731.15000023 0.9843166 0.0076788  
WASP-12 0.61 m 5695 2460731.1502073  0.9836712 0.0076787  
WASP-12 0.61 m 5695 2460731.15041446 0.9757996 0.0076787  
WASP-12 0.61 m 5695 2460731.15062105 0.9678361 0.0076787  
WASP-12 0.61 m 5695 2460731.1508303  0.9800028 0.0076786  
WASP-12 0.61 m 5695 2460731.15103584 0.9689147 0.0076786  
WASP-12 0.61 m 5695 2460731.15124324 0.9741249 0.0076785  
WASP-12 0.61 m 5695 2460731.15145133 0.9843438 0.0076785  
WASP-12 0.61 m 5695 2460731.15165769 0.9818577 0.0076785  
WASP-12 0.61 m 5695 2460731.15186439 0.9795069 0.0076784  
WASP-12 0.61 m 5695 2460731.15207191 0.9710385 0.0076784  
WASP-12 0.61 m 5695 2460731.15228023 0.9832805 0.0076784  
WASP-12 0.61 m 5695 2460731.15248659 0.9871323 0.0076783  
WASP-12 0.61 m 5695 2460731.15269458 0.9764424 0.0076783  
WASP-12 0.61 m 5695 2460731.15290057 0.973954  0.0076782  
WASP-12 0.61 m 5695 2460731.15310842 0.9718912 0.0076782  
WASP-12 0.61 m 5695 2460731.15373003 0.9686935 0.0076781  
WASP-12 0.61 m 5695 2460731.15393734 0.9610254 0.007678   
WASP-12 0.61 m 5695 2460731.15419196 0.9656728 0.007678   
WASP-12 0.61 m 5695 2460731.15439901 0.9752973 0.0076779  
WASP-12 0.61 m 5695 2460731.15460641 0.9635795 0.0076779  
WASP-12 0.61 m 5695 2460731.15481324 0.9674788 0.0076779  
WASP-12 0.61 m 5695 2460731.15502062 0.9694464 0.0076778  
WASP-12 0.61 m 5695 2460731.15522744 0.9821297 0.0076778  
WASP-12 0.61 m 5695 2460731.15543717 0.9809383 0.0076777  
WASP-12 0.61 m 5695 2460731.15564422 0.9744893 0.0076777  
WASP-12 0.61 m 5695 2460731.15585045 0.9918757 0.0076776  
WASP-12 0.61 m 5695 2460731.15605832 0.9772315 0.0076776  
WASP-12 0.61 m 5695 2460731.15626581 0.9780256 0.0076776  
WASP-12 0.61 m 5695 2460731.16147789 0.9832113 0.0076764  
WASP-12 0.61 m 5695 2460731.16168401 0.998589  0.0076764  
WASP-12 0.61 m 5695 2460731.16189116 0.9953673 0.0076764  
WASP-12 0.61 m 5695 2460731.16209844 0.9871315 0.0076763  
WASP-12 0.61 m 5695 2460731.16230446 0.9813028 0.0076763  
WASP-12 0.61 m 5695 2460731.16251218 0.9827004 0.0076762  
WASP-12 0.61 m 5695 2460731.16271926 0.9884318 0.0076762  
WASP-12 0.61 m 5695 2460731.16726375 0.9836237 0.0076751  
WASP-12 0.61 m 5695 2460731.16747104 0.9832357 0.007675   
WASP-12 0.61 m 5695 2460731.16767797 0.9781509 0.007675   
WASP-12 0.61 m 5695 2460731.16788524 0.9747915 0.0076749  
WASP-12 0.61 m 5695 2460731.16809149 0.9863138 0.0076749  
WASP-12 0.61 m 5695 2460731.17056119 0.98564   0.0076742  
WASP-12 0.61 m 5695 2460731.17076833 0.9868821 0.0076742  
WASP-12 0.61 m 5695 2460731.17097561 0.9843624 0.0076741  
WASP-12 0.61 m 5695 2460731.17118187 0.991474  0.0076741  
WASP-12 0.61 m 5695 2460731.17138973 0.978488  0.007674   
WASP-12 0.61 m 5695 2460731.17159597 0.9900696 0.007674   
WASP-12 0.61 m 5695 2460731.17180315 0.9727063 0.0076739  
WASP-12 0.61 m 5695 2460731.17201112 0.989949  0.0076739  
WASP-12 0.61 m 5695 2460731.1722176  0.979804  0.0076738  
WASP-12 0.61 m 5695 2460731.17242453 0.9770794 0.0076737  
WASP-12 0.61 m 5695 2460731.17263169 0.9846417 0.0076737  
WASP-12 0.61 m 5695 2460731.17283839 0.9738726 0.0076736  
WASP-12 0.61 m 5695 2460731.17304614 0.982897  0.0076736  
WASP-12 0.61 m 5695 2460731.17325238 0.9874693 0.0076735  
WASP-12 0.61 m 5695 2460731.17345988 0.9678954 0.0076735  
WASP-12 0.61 m 5695 2460731.17366751 0.9726328 0.0076734  
WASP-12 0.61 m 5695 2460731.17387447 0.9864668 0.0076733  
WASP-12 0.61 m 5695 2460731.17408174 0.9807975 0.0076733  
WASP-12 0.61 m 5695 2460731.17428855 0.9868902 0.0076732  
WASP-12 0.61 m 5695 2460731.17449574 0.9870064 0.0076732  
WASP-12 0.61 m 5695 2460731.17470254 0.9763791 0.0076731  
WASP-12 0.61 m 5695 2460731.17490877 0.9862972 0.007673   
WASP-12 0.61 m 5695 2460731.17511606 0.9946263 0.007673   
WASP-12 0.61 m 5695 2460731.175323   0.9783693 0.00767    
WASP-12 0.61 m 5695 2460731.17553073 0.9965426 0.0076729  
WASP-12 0.61 m 5695 2460731.17576256 0.9728357 0.0076728  
WASP-12 0.61 m 5695 2460731.17597021 0.9701806 0.0076727  
WASP-12 0.61 m 5695 2460731.1783584  0.9790249 0.007672   
WASP-12 0.61 m 5695 2460731.17856579 0.9855825 0.007672   
WASP-12 0.61 m 5695 2460731.17877274 0.9938735 0.0076719  
WASP-12 0.61 m 5695 2460731.17898003 0.995239  0.0076718  
WASP-12 0.61 m 5695 2460731.17918651 0.985367  0.0076718  
WASP-12 0.61 m 5695 2460731.17939321 0.991718  0.0076717  
WASP-12 0.61 m 5695 2460731.17960016 0.988875  0.0076717  
WASP-12 0.61 m 5695 2460731.17980893 0.9826403 0.0076716  
WASP-12 0.61 m 5695 2460731.18001517 0.9771605 0.0076715  
WASP-12 0.61 m 5695 2460731.18022211 0.9873602 0.0076715  
WASP-12 0.61 m 5695 2460731.18042915 0.9819468 0.0076714  
WASP-12 0.61 m 5695 2460731.18063656 0.9892896 0.0076713  
WASP-12 0.61 m 5695 2460731.18084395 0.986914  0.0076713  
WASP-12 0.61 m 5695 2460731.18105091 0.9931186 0.0076712  
WASP-12 0.61 m 5695 2460731.18125842 0.9851638 0.0076711  
WASP-12 0.61 m 5695 2460731.18146582 0.9914852 0.0076711  
WASP-12 0.61 m 5695 2460731.18167299 0.985728  0.007671   
WASP-12 0.61 m 5695 2460731.1818799  0.9801283 0.0076709  
WASP-12 0.61 m 5695 2460731.18208638 0.9824124 0.0076709  
WASP-12 0.61 m 5695 2460731.18229364 0.9911293 0.0076708  
WASP-12 0.61 m 5695 2460731.18250095 0.9703219 0.0076707  
WASP-12 0.61 m 5695 2460731.18270846 0.990135  0.0076707  
WASP-12 0.61 m 5695 2460731.18291471 0.9918226 0.0076706  
WASP-12 0.61 m 5695 2460731.18312268 0.9880626 0.0076705  
WASP-12 0.61 m 5695 2460731.18332985 0.979593  0.0076705  
WASP-12 0.61 m 5695 2460731.18378112 0.9840417 0.0076703  
WASP-12 0.61 m 5695 2460731.18398851 0.9938489 0.0076702  
WASP-12 0.61 m 5695 2460731.18419626 0.9828118 0.0076702  
WASP-12 0.61 m 5695 2460731.1844033  1.0028603 0.0076701  
WASP-12 0.61 m 5695 2460731.18461012 0.9934032 0.00767    
WASP-12 0.61 m 5695 2460731.18481681 0.980489  0.00767    
WASP-12 0.61 m 5695 2460731.18502434 0.9927242 0.0076699  
WASP-12 0.61 m 5695 2460731.18523149 0.9901762 0.0076698  
WASP-12 0.61 m 5695 2460731.1854397  0.9862387 0.0076697  
WASP-12 0.61 m 5695 2460731.19316947 0.9698037 0.0076669  
WASP-12 0.61 m 5695 2460731.19337643 0.9833869 0.0076668  
WASP-12 0.61 m 5695 2460731.19358451 0.9905533 0.0076667  
WASP-12 0.61 m 5695 2460731.19379064 1.0010779 0.0076666  
WASP-12 0.61 m 5695 2460731.19399791 0.9853301 0.0076666  
WASP-12 0.61 m 5695 2460731.19420556 0.9886268 0.0076665  
WASP-12 0.61 m 5695 2460731.19441144 0.9929089 0.0076664  
WASP-12 0.61 m 5695 2460731.19461906 0.9811042 0.0076663  
WASP-12 0.61 m 5695 2460731.19482611 0.9796988 0.0076662  
WASP-12 0.61 m 5695 2460731.19503294 0.9835119 0.0076661  
WASP-12 0.61 m 5695 2460731.19524058 0.9880667 0.007666   
WASP-12 0.61 m 5695 2460731.19544718 0.9851347 0.007666   
WASP-12 0.61 m 5695 2460731.19565364 0.9825027 0.0076659  
WASP-12 0.61 m 5695 2460731.19586186 0.9856347 0.0076658  
WASP-12 0.61 m 5695 2460731.19606845 0.9893963 0.0076657  
WASP-12 0.61 m 5695 2460731.19627536 0.9917812 0.0076656  
WASP-12 0.61 m 5695 2460731.19648253 0.9942196 0.0076655  
WASP-12 0.61 m 5695 2460731.19669063 0.9769551 0.0076654  
WASP-12 0.61 m 5695 2460731.19689651 0.9948704 0.0076654  
WASP-12 0.61 m 5695 2460731.19710392 0.9909343 0.0076653  
WASP-12 0.61 m 5695 2460731.19731064 0.9778178 0.0076652  
WASP-12 0.61 m 5695 2460731.19751826 0.9840212 0.0076651  
WASP-12 0.61 m 5695 2460731.19772496 0.988682  0.007665   
WASP-12 0.61 m 5695 2460731.1979333  0.986512  0.0076649  
WASP-12 0.61 m 5695 2460731.19813966 0.9905965 0.0076648  
WASP-12 0.61 m 5695 2460731.20081535 0.9963638 0.0076636  
WASP-12 0.61 m 5695 2460731.20102261 1.0056617 0.0076635  
WASP-12 0.61 m 5695 2460731.20122956 1.0092193 0.0076634  
WASP-12 0.61 m 5695 2460731.20143742 1.0057446 0.0076633  
WASP-12 0.61 m 5695 2460731.20164387 0.9906725 0.0076632  
WASP-12 0.61 m 5695 2460731.20185058 0.9971352 0.0076631  
WASP-12 0.61 m 5695 2460731.20205869 0.9951335 0.007663   
WASP-12 0.61 m 5695 2460731.20226515 0.9954356 0.0076629  
WASP-12 0.61 m 5695 2460731.20247221 0.9866766 0.0076628  
WASP-12 0.61 m 5695 2460731.20267974 1.0022889 0.0076627  
WASP-12 0.61 m 5695 2460731.20288817 0.9953826 0.0076626  
WASP-12 0.61 m 5695 2460731.20309418 1.0138406 0.0076625  
WASP-12 0.61 m 5695 2460731.2033018  0.9864662 0.0076624  
WASP-12 0.61 m 5695 2460731.20350956 1.0002946 0.0076623  
WASP-12 0.61 m 5695 2460731.20371615 1.0003567 0.0076622  
WASP-12 0.61 m 5695 2460731.20392366 0.9877769 0.0076621  
WASP-12 0.61 m 5695 2460731.20413104 0.9888929 0.007662   
WASP-12 0.61 m 5695 2460731.20433798 0.9975679 0.0076619  
WASP-12 0.61 m 5695 2460731.2045447  0.9997463 0.0076618  
WASP-12 0.61 m 5695 2460731.20475361 0.9975695 0.0076617  
WASP-12 0.61 m 5695 2460731.20496078 0.9985628 0.0076616  
WASP-12 0.61 m 5695 2460731.20516759 0.995003  0.0076615  
WASP-12 0.61 m 5695 2460731.20537384 0.9999607 0.0076614  
WASP-12 0.61 m 5695 2460731.20558145 1.0023089 0.0076613  
WASP-12 0.61 m 5695 2460731.20578803 0.9874335 0.0076612  
WASP-12 0.61 m 5695 2460731.20789803 0.9982838 0.0076601  
WASP-12 0.61 m 5695 2460731.20810474 0.9760857 0.00766    
WASP-12 0.61 m 5695 2460731.20831189 0.9933501 0.0076599  
WASP-12 0.61 m 5695 2460731.20851939 1.0016684 0.0076598  
WASP-12 0.61 m 5695 2460731.20872786 1.0052996 0.0076597  
WASP-12 0.61 m 5695 2460731.2089349  0.9823686 0.0076596  
WASP-12 0.61 m 5695 2460731.20914113 0.9836178 0.0076594  
WASP-12 0.61 m 5695 2460731.20934752 0.9931239 0.0076593  
WASP-12 0.61 m 5695 2460731.20955457 0.9942487 0.0076592  
WASP-12 0.61 m 5695 2460731.20976207 1.0008214 0.0076591  
WASP-12 0.61 m 5695 2460731.2099697  0.9964017 0.007659   
WASP-12 0.61 m 5695 2460731.21017651 0.9972289 0.0076589  
WASP-12 0.61 m 5695 2460731.21038427 0.9903535 0.0076588  
WASP-12 0.61 m 5695 2460731.21059142 0.9981765 0.0076586  
WASP-12 0.61 m 5695 2460731.21079858 1.0096525 0.0076585  
WASP-12 0.61 m 5695 2460731.2110046  1.0039039 0.0076584  
WASP-12 0.61 m 5695 2460731.21121259 0.9938105 0.0076583  
WASP-12 0.61 m 5695 2460731.21141976 1.0128371 0.0076582  
WASP-12 0.61 m 5695 2460731.21162716 1.0113361 0.0076581  
WASP-12 0.61 m 5695 2460731.21183572 0.9949631 0.0076579  
WASP-12 0.61 m 5695 2460731.21204194 1.0050927 0.0076578  
WASP-12 0.61 m 5695 2460731.2122497  0.9914642 0.0076577  
WASP-12 0.61 m 5695 2460731.21245594 0.996526  0.0076576  
WASP-12 0.61 m 5695 2460731.21286993 0.9957452 0.0076573  
WASP-12 0.61 m 5695 2460731.21326065 1.0028307 0.0076571  
WASP-12 0.61 m 5695 2460731.21346782 0.9984201 0.007657   
WASP-12 0.61 m 5695 2460731.21367569 0.9962714 0.0076569  
WASP-12 0.61 m 5695 2460731.21388204 0.9934701 0.0076567  
WASP-12 0.61 m 5695 2460731.21408909 0.9963862 0.0076566  
WASP-12 0.61 m 5695 2460731.21429614 0.997751  0.0076565  
WASP-12 0.61 m 5695 2460731.21450331 1.0026665 0.0076564  
WASP-12 0.61 m 5695 2460731.21471011 0.9830291 0.0076562  
WASP-12 0.61 m 5695 2460731.21491716 0.9905322 0.0076561  
WASP-12 0.61 m 5695 2460731.21512387 0.995115  0.007656   
WASP-12 0.61 m 5695 2460731.21533072 1.0126587 0.0076559  
WASP-12 0.61 m 5695 2460731.21553858 0.9914471 0.0076557  
WASP-12 0.61 m 5695 2460731.21574573 0.9985987 0.0076556  
WASP-12 0.61 m 5695 2460731.21595361 0.9917983 0.0076555  
WASP-12 0.61 m 5695 2460731.21615985 1.0097476 0.0076553  
WASP-12 0.61 m 5695 2460731.21636689 1.0025825 0.0076552  
WASP-12 0.61 m 5695 2460731.21657369 0.9985571 0.0076551  
WASP-12 0.61 m 5695 2460731.21678088 1.0016601 0.0076549  
WASP-12 0.61 m 5695 2460731.21719611 0.9948448 0.0076547  
WASP-12 0.61 m 5695 2460731.21740168 0.9991521 0.0076545  
WASP-12 0.61 m 5695 2460731.21760954 0.99739   0.0076544  
WASP-12 0.61 m 5695 2460731.2178173  1.0092476 0.0076543  
WASP-12 0.61 m 5695 2460731.2180248  0.9917525 0.0076541  
WASP-12 0.61 m 5695 2460731.21823152 0.9987502 0.007654   
WASP-12 0.61 m 5695 2460731.21904675 1.004507  0.0076535  
WASP-12 0.61 m 5695 2460731.21925357 0.9935692 0.0076533  
WASP-12 0.61 m 5695 2460731.21987461 1.0064692 0.0076529  
WASP-12 0.61 m 5695 2460731.22008119 0.986638  0.0076528  
WASP-12 0.61 m 5695 2460731.22028858 1.0077871 0.0076526  
WASP-12 0.61 m 5695 2460731.22049644 0.9838919 0.0076525  
WASP-12 0.61 m 5695 2460731.22070407 0.9940847 0.0076523  
WASP-12 0.61 m 5695 2460731.22091056 1.0059043 0.0076522  
WASP-12 0.61 m 5695 2460731.2211174  1.0004055 0.007652   
WASP-12 0.61 m 5695 2460731.22132548 1.0021452 0.0076519  
WASP-12 0.61 m 5695 2460731.22153289 1.0026401 0.0076517  
WASP-12 0.61 m 5695 2460731.22173994 1.0019679 0.0076516  
WASP-12 0.61 m 5695 2460731.22194592 1.0023089 0.0076514  
WASP-12 0.61 m 5695 2460731.22215264 0.9973653 0.0076513  
WASP-12 0.61 m 5695 2460731.22487589 1.0021044 0.0076493  
WASP-12 0.61 m 5695 2460731.22508319 0.9836821 0.0076491  
WASP-12 0.61 m 5695 2460731.22529117 1.0054436 0.0076489  
WASP-12 0.61 m 5695 2460731.22549868 0.9994436 0.0076488  
WASP-12 0.61 m 5695 2460731.22570596 0.9943429 0.0076486  
WASP-12 0.61 m 5695 2460731.22591288 0.9984784 0.0076485  
WASP-12 0.61 m 5695 2460731.22611993 1.0046277 0.0076483  
WASP-12 0.61 m 5695 2460731.22632721 0.9972128 0.0076481  
WASP-12 0.61 m 5695 2460731.2265343  0.9890256 0.007648   
WASP-12 0.61 m 5695 2460731.22674146 0.9911059 0.0076478  
WASP-12 0.61 m 5695 2460731.22694979 0.9963398 0.0076476  
WASP-12 0.61 m 5695 2460731.22715647 0.9877833 0.0076475  
WASP-12 0.61 m 5695 2460731.22736236 0.9951412 0.0076473  
WASP-12 0.61 m 5695 2460731.22756966 1.0059291 0.0076471  
WASP-12 0.61 m 5695 2460731.2277775  0.9966872 0.007647   
WASP-12 0.61 m 5695 2460731.22798307 0.9986246 0.0076468  
WASP-12 0.61 m 5695 2460731.22819079 0.9934474 0.0076466  
WASP-12 0.61 m 5695 2460731.22839834 0.9880706 0.0076465  
WASP-12 0.61 m 5695 2460731.22860481 0.9993698 0.0076463  
WASP-12 0.61 m 5695 2460731.22881288 1.0097689 0.0076461  
WASP-12 0.61 m 5695 2460731.22901903 0.9997689 0.0076459  
WASP-12 0.61 m 5695 2460731.22922607 0.9946407 0.0076458  
WASP-12 0.61 m 5695 2460731.22943369 1.0       0.0076456  
WASP-12 0.61 m 5695 2460731.22964064 1.0085803 0.0076454  
WASP-12 0.61 m 5695 2460731.22984792 1.018001  0.0076452  
WASP-12 0.61 m 5695 2460731.23037245 1.0060876 0.0076448  
WASP-12 0.61 m 5695 2460731.23078698 1.0022968 0.0076444  
WASP-12 0.61 m 5695 2460731.23099475 1.0085272 0.0076442  
WASP-12 0.61 m 5695 2460731.23120073 0.9998251 0.007644   
WASP-12 0.61 m 5695 2460731.23140769 1.0132656 0.0076439  
WASP-12 0.61 m 5695 2460731.23161532 1.0116442 0.0076437  
WASP-12 0.61 m 5695 2460731.2318232  1.0076178 0.0076435  
WASP-12 0.61 m 5695 2460731.23202919 1.0069335 0.0076433  
WASP-12 0.61 m 5695 2460731.23223775 0.9828397 0.0076431  
WASP-12 0.61 m 5695 2460731.23244412 0.9948673 0.0076429  
WASP-12 0.61 m 5695 2460731.23265116 1.00296   0.0076427  
WASP-12 0.61 m 5695 2460731.23285879 0.9808692 0.0076425  
WASP-12 0.61 m 5695 2460731.23306525 1.0080464 0.0076423  
WASP-12 0.61 m 5695 2460731.2332737  0.9965028 0.0076421  
WASP-12 0.61 m 5695 2460731.23347982 0.9961578 0.0076419  
WASP-12 0.61 m 5695 2460731.23368814 0.9995601 0.0076418  
WASP-12 0.61 m 5695 2460731.23389623 1.0006661 0.0076416  
WASP-12 0.61 m 5695 2460731.23410227 0.9997602 0.0076414  
WASP-12 0.61 m 5695 2460731.23430932 0.9871043 0.0076412  
WASP-12 0.61 m 5695 2460731.23451672 1.0028022 0.007641   
WASP-12 0.61 m 5695 2460731.23472294 1.0134819 0.0076408  
WASP-12 0.61 m 5695 2460731.23493092 1.0070238 0.0076406  
WASP-12 0.61 m 5695 2460731.2351396  1.0010071 0.0076404  
WASP-12 0.61 m 5695 2460731.23534664 0.9832581 0.0076401  
WASP-12 0.61 m 5695 2460731.23565023 0.9960841 0.0076398  
WASP-12 0.61 m 5695 2460731.23585748 0.9939995 0.0076396  
WASP-12 0.61 m 5695 2460731.2360656  0.9843156 0.0076394  
WASP-12 0.61 m 5695 2460731.2362723  0.9920545 0.0076392  
WASP-12 0.61 m 5695 2460731.23647946 0.998521  0.007639   
WASP-12 0.61 m 5695 2460731.2366871  0.9842859 0.0076388  
WASP-12 0.61 m 5695 2460731.23689519 0.9966804 0.0076386  
WASP-12 0.61 m 5695 2460731.23710109 0.9983917 0.0076384  
WASP-12 0.61 m 5695 2460731.23730826 1.0002622 0.0076382  
WASP-12 0.61 m 5695 2460731.23751587 0.9915291 0.0076379  
WASP-12 0.61 m 5695 2460731.23772434 1.002567  0.0076377  
WASP-12 0.61 m 5695 2460731.23793079 1.0038993 0.0076375  
WASP-12 0.61 m 5695 2460731.2381375  0.999229  0.0076373  
WASP-12 0.61 m 5695 2460731.23834479 1.0109058 0.0076371  
WASP-12 0.61 m 5695 2460731.23855275 0.9913506 0.0076368  
WASP-12 0.61 m 5695 2460731.23875981 1.0070723 0.0076366  
WASP-12 0.61 m 5695 2460731.23896606 0.9894078 0.0076364  
WASP-12 0.61 m 5695 2460731.23917288 0.9853427 0.0076362  
WASP-12 0.61 m 5695 2460731.23938038 1.0060633 0.0076359  
WASP-12 0.61 m 5695 2460731.23958768 0.9992592 0.0076357  
WASP-12 0.61 m 5695 2460731.23979427 0.9967179 0.0076355  
WASP-12 0.61 m 5695 2460731.24000292 1.0129895 0.0076353  
WASP-12 0.61 m 5695 2460731.24020906 1.0018837 0.007635   
WASP-12 0.61 m 5695 2460731.24041681 1.0061726 0.0076348  
WASP-12 0.61 m 5695 2460731.2406228  0.9832563 0.0076346  
WASP-12 0.61 m 5695 2460731.24088924 1.0117381 0.0076342  
WASP-12 0.61 m 5695 2460731.24109664 0.9830661 0.007634   
WASP-12 0.61 m 5695 2460731.24130484 1.0010454 0.0076338  
WASP-12 0.61 m 5695 2460731.24151133 0.9892336 0.0076335  
WASP-12 0.61 m 5695 2460731.24171709 0.9780119 0.0076333  
WASP-12 0.61 m 5695 2460731.24192543 0.9809548 0.007633   
WASP-12 0.61 m 5695 2460731.2421319  1.0030634 0.0076328  
WASP-12 0.61 m 5695 2460731.24233918 0.9900287 0.0076326  
WASP-12 0.61 m 5695 2460731.24254564 0.9840517 0.0076323  
WASP-12 0.61 m 5695 2460731.2427527  1.0050301 0.0076321  
WASP-12 0.61 m 5695 2460731.24295987 0.9929792 0.0076318  
WASP-12 0.61 m 5695 2460731.24316714 0.9916406 0.0076316  
WASP-12 0.61 m 5695 2460731.24337409 1.0026166 0.0076313  
WASP-12 0.61 m 5695 2460731.24358069 0.9998841 0.0076311  
WASP-12 0.61 m 5695 2460731.24378786 0.9875474 0.0076308  
WASP-12 0.61 m 5695 2460731.24399502 0.9993206 0.0076305  
WASP-12 0.61 m 5695 2460731.24420172 0.9793667 0.0076303  
WASP-12 0.61 m 5695 2460731.24440935 0.9974736 0.00763    
WASP-12 0.61 m 5695 2460731.2446164  1.0143759 0.0076298  
WASP-12 0.61 m 5695 2460731.24482345 1.006926  0.0076295  
WASP-12 0.61 m 5695 2460731.24523731 1.0031901 0.007629   
WASP-12 0.61 m 5695 2460731.24544494 1.0065804 0.0076287  
WASP-12 0.61 m 5695 2460731.24565236 1.0025492 0.0076284  
WASP-12 0.61 m 5695 2460731.24586034 1.0079578 0.0076281  
WASP-12 0.61 m 5695 2460731.24622838 0.9960847 0.0076277  
WASP-12 0.61 m 5695 2460731.24643588 0.989747  0.0076274  
WASP-12 0.61 m 5695 2460731.24664245 0.9984729 0.0076271  
WASP-12 0.61 m 5695 2460731.24684998 0.9972639 0.0076268  
WASP-12 0.61 m 5695 2460731.2470568  0.9769108 0.0076265  
WASP-12 0.61 m 5695 2460731.24726409 1.0074906 0.0076263  
WASP-12 0.61 m 5695 2460731.24747253 0.9710839 0.007626   
WASP-12 0.61 m 5695 2460731.247679   1.0010992 0.0076257  
WASP-12 0.61 m 5695 2460731.24788559 0.9946608 0.0076254  
WASP-12 0.61 m 5695 2460731.24809438 0.9831031 0.0076251  
WASP-12 0.61 m 5695 2460731.24830213 0.9897633 0.0076248  
WASP-12 0.61 m 5695 2460731.24850849 0.995622  0.0076245  
WASP-12 0.61 m 5695 2460731.24871564 0.9784307 0.0076242  
WASP-12 0.61 m 5695 2460731.24892279 0.9830003 0.0076239  
WASP-12 0.61 m 5695 2460731.24913183 0.9920426 0.0076236  
WASP-12 0.61 m 5695 2460731.24933888 0.9864512 0.0076233  
WASP-12 0.61 m 5695 2460731.24954604 0.9808241 0.007623   
WASP-12 0.61 m 5695 2460731.24975345 0.9940635 0.0076227  
WASP-12 0.61 m 5695 2460731.24996026 0.9903649 0.0076224  
WASP-12 0.61 m 5695 2460731.25016836 0.9761345 0.0076221  
WASP-12 0.61 m 5695 2460731.25037543 0.993842  0.0076218  
WASP-12 0.3 m  5647 2460678.655638   1.0089026 0.0034889  
WASP-12 0.3 m  5647 2460678.6564131  1.0023692 0.0034891  
WASP-12 0.3 m  5647 2460678.65752766 0.9950521 0.0034893  
WASP-12 0.3 m  5647 2460678.65858864 0.9987417 0.0034895  
WASP-12 0.3 m  5647 2460678.65964999 0.9997471 0.0034896  
WASP-12 0.3 m  5647 2460678.66071054 0.9970793 0.0034898  
WASP-12 0.3 m  5647 2460678.66177225 1.0001955 0.00349    
WASP-12 0.3 m  5647 2460678.6628331  0.9985928 0.0034902  
WASP-12 0.3 m  5647 2460678.66389394 0.9987432 0.0034904  
WASP-12 0.3 m  5647 2460678.66495534 0.9989507 0.0034905  
WASP-12 0.3 m  5647 2460678.66601678 1.0059137 0.0034907  
WASP-12 0.3 m  5647 2460678.66707757 0.9994138 0.0034909  
WASP-12 0.3 m  5647 2460678.66813846 1.0064392 0.003491   
WASP-12 0.3 m  5647 2460678.66920001 0.9969726 0.0034912  
WASP-12 0.3 m  5647 2460678.67026084 0.9965655 0.0034914  
WASP-12 0.3 m  5647 2460678.67132145 1.0011893 0.0034915  
WASP-12 0.3 m  5647 2460678.67238248 0.9952183 0.0034917  
WASP-12 0.3 m  5647 2460678.67344382 0.9957778 0.0034918  
WASP-12 0.3 m  5647 2460678.67450454 0.9979388 0.003492   
WASP-12 0.3 m  5647 2460678.67556627 0.9993967 0.0034921  
WASP-12 0.3 m  5647 2460678.67662789 0.999195  0.0034923  
WASP-12 0.3 m  5647 2460678.67768831 0.9984114 0.0034924  
WASP-12 0.3 m  5647 2460678.6787492  0.9977481 0.0034926  
WASP-12 0.3 m  5647 2460678.67981021 0.9969876 0.0034927  
WASP-12 0.3 m  5647 2460678.68087122 0.99576   0.0034928  
WASP-12 0.3 m  5647 2460678.68193249 0.9940911 0.003493   
WASP-12 0.3 m  5647 2460678.6829942  1.0005766 0.0034931  
WASP-12 0.3 m  5647 2460678.68405541 0.9976903 0.0034932  
WASP-12 0.3 m  5647 2460678.68511672 0.997913  0.0034934  
WASP-12 0.3 m  5647 2460678.68617773 1.0027358 0.0034935  
WASP-12 0.3 m  5647 2460678.68723826 0.9986724 0.0034936  
WASP-12 0.3 m  5647 2460678.68829892 0.9978742 0.0034937  
WASP-12 0.3 m  5647 2460678.68936001 0.9990375 0.0034939  
WASP-12 0.3 m  5647 2460678.69042054 0.9991438 0.003494   
WASP-12 0.3 m  5647 2460678.69148096 0.9977269 0.0034941  
WASP-12 0.3 m  5647 2460678.69254221 1.0042711 0.0034942  
WASP-12 0.3 m  5647 2460678.69360404 0.9988158 0.0034943  
WASP-12 0.3 m  5647 2460678.69466541 1.0100191 0.0034945  
WASP-12 0.3 m  5647 2460678.69572686 0.9963765 0.0034946  
WASP-12 0.3 m  5647 2460678.69678752 1.001965  0.0034947  
WASP-12 0.3 m  5647 2460678.69784878 0.9979056 0.0034948  
WASP-12 0.3 m  5647 2460678.69891017 1.0016849 0.0034949  
WASP-12 0.3 m  5647 2460678.70103135 1.0036815 0.0034951  
WASP-12 0.3 m  5647 2460678.70209287 1.001945  0.0034952  
WASP-12 0.3 m  5647 2460678.7031537  0.9956551 0.0034953  
WASP-12 0.3 m  5647 2460678.70421523 0.9996013 0.0034954  
WASP-12 0.3 m  5647 2460678.7052764  1.0012848 0.0034955  
WASP-12 0.3 m  5647 2460678.70633728 1.0038756 0.0034956  
WASP-12 0.3 m  5647 2460678.70739842 1.0003417 0.0034957  
WASP-12 0.3 m  5647 2460678.70845904 1.0014801 0.0034958  
WASP-12 0.3 m  5647 2460678.70951949 0.9983361 0.0034959  
WASP-12 0.3 m  5647 2460678.71058072 0.9932511 0.003496   
WASP-12 0.3 m  5647 2460678.71164208 0.9867821 0.0034961  
WASP-12 0.3 m  5647 2460678.7127028  0.9934037 0.0034962  
WASP-12 0.3 m  5647 2460678.71376423 0.993187  0.0034962  
WASP-12 0.3 m  5647 2460678.71482447 0.9947677 0.0034963  
WASP-12 0.3 m  5647 2460678.71588581 0.9870017 0.0034964  
WASP-12 0.3 m  5647 2460678.71694637 0.9896984 0.0034965  
WASP-12 0.3 m  5647 2460678.71800909 0.9946589 0.0034966  
WASP-12 0.3 m  5647 2460678.71907069 0.9781765 0.0034967  
WASP-12 0.3 m  5647 2460678.72013228 0.9805451 0.0034967  
WASP-12 0.3 m  5647 2460678.72119373 0.9822925 0.0034968  
WASP-12 0.3 m  5647 2460678.72225505 0.9838439 0.0034969  
WASP-12 0.3 m  5647 2460678.72331601 0.9897672 0.003497   
WASP-12 0.3 m  5647 2460678.72437724 0.9837194 0.003497   
WASP-12 0.3 m  5647 2460678.72543782 0.9862961 0.0034971  
WASP-12 0.3 m  5647 2460678.72649946 0.98184   0.0034972  
WASP-12 0.3 m  5647 2460678.727561   0.9830146 0.0034973  
WASP-12 0.3 m  5647 2460678.72862254 0.9872707 0.0034973  
WASP-12 0.3 m  5647 2460678.72968296 0.9885777 0.0034974  
WASP-12 0.3 m  5647 2460678.73074354 0.9859589 0.0034975  
WASP-12 0.3 m  5647 2460678.73180478 0.9858138 0.0034975  
WASP-12 0.3 m  5647 2460678.73286642 0.9849628 0.0034976  
WASP-12 0.3 m  5647 2460678.73392805 0.9802534 0.0034976  
WASP-12 0.3 m  5647 2460678.73499029 0.9823555 0.0034977  
WASP-12 0.3 m  5647 2460678.73605147 0.9833942 0.0034978  
WASP-12 0.3 m  5647 2460678.73711349 0.9795165 0.0034978  
WASP-12 0.3 m  5647 2460678.73817479 0.9828361 0.0034979  
WASP-12 0.3 m  5647 2460678.73923597 0.9797207 0.0034979  
WASP-12 0.3 m  5647 2460678.74029741 0.9873504 0.003498   
WASP-12 0.3 m  5647 2460678.74135864 0.9748868 0.0034981  
WASP-12 0.3 m  5647 2460678.7424199  0.9810232 0.0034981  
WASP-12 0.3 m  5647 2460678.74348109 0.9854695 0.0034982  
WASP-12 0.3 m  5647 2460678.7445425  0.987456  0.0034982  
WASP-12 0.3 m  5647 2460678.74560384 0.9816201 0.0034983  
WASP-12 0.3 m  5647 2460678.74666523 0.9797687 0.0034983  
WASP-12 0.3 m  5647 2460678.74772659 0.9844547 0.0034984  
WASP-12 0.3 m  5647 2460678.74878769 0.985627  0.0034984  
WASP-12 0.3 m  5647 2460678.74984844 0.9808658 0.0034985  
WASP-12 0.3 m  5647 2460678.7509095  0.9858819 0.0034985  
WASP-12 0.3 m  5647 2460678.75197214 0.9795101 0.0034986  
WASP-12 0.3 m  5647 2460678.75303326 0.9781849 0.0034986  
WASP-12 0.3 m  5647 2460678.75409424 0.9835934 0.0034986  
WASP-12 0.3 m  5647 2460678.75515495 0.9766391 0.0034987  
WASP-12 0.3 m  5647 2460678.7562174  0.9863537 0.0034987  
WASP-12 0.3 m  5647 2460678.75727801 0.9786719 0.0034988  
WASP-12 0.3 m  5647 2460678.7583392  0.9772342 0.0034988  
WASP-12 0.3 m  5647 2460678.75940006 0.9809554 0.0034988  
WASP-12 0.3 m  5647 2460678.76046143 0.9828728 0.0034989  
WASP-12 0.3 m  5647 2460678.76152306 0.970698  0.0034989  
WASP-12 0.3 m  5647 2460678.76258372 0.9817837 0.003499   
WASP-12 0.3 m  5647 2460678.76364478 0.9795432 0.003499   
WASP-12 0.3 m  5647 2460678.76470528 0.9830695 0.003499   
WASP-12 0.3 m  5647 2460678.76576698 0.9810956 0.0034991  
WASP-12 0.3 m  5647 2460678.7668282  0.9816734 0.0034991  
WASP-12 0.3 m  5647 2460678.76788948 0.9890357 0.0034991  
WASP-12 0.3 m  5647 2460678.76895036 0.9783821 0.0034992  
WASP-12 0.3 m  5647 2460678.77001171 0.9827255 0.0034992  
WASP-12 0.3 m  5647 2460678.7710731  0.9789241 0.0034992  
WASP-12 0.3 m  5647 2460678.77213517 0.9776398 0.0034992  
WASP-12 0.3 m  5647 2460678.77319567 0.9783519 0.0034993  
WASP-12 0.3 m  5647 2460678.77425685 0.9844793 0.0034993  
WASP-12 0.3 m  5647 2460678.77531816 0.9790231 0.0034993  
WASP-12 0.3 m  5647 2460678.77637941 0.9779744 0.0034993  
WASP-12 0.3 m  5647 2460678.77744148 0.9837193 0.0034994  
WASP-12 0.3 m  5647 2460678.77850287 0.9793143 0.0034994  
WASP-12 0.3 m  5647 2460678.77956331 0.987243  0.0034994  
WASP-12 0.3 m  5647 2460678.78062454 0.9796701 0.0034994  
WASP-12 0.3 m  5647 2460678.78168569 0.9757301 0.0034995  
WASP-12 0.3 m  5647 2460678.78274625 0.9860891 0.0034995  
WASP-12 0.3 m  5647 2460678.78380722 0.9793671 0.0034995  
WASP-12 0.3 m  5647 2460678.78486783 0.9824515 0.0034995  
WASP-12 0.3 m  5647 2460678.78592915 0.9811409 0.0034995  
WASP-12 0.3 m  5647 2460678.78699047 0.9878342 0.0034995  
WASP-12 0.3 m  5647 2460678.78805193 0.9865648 0.0034996  
WASP-12 0.3 m  5647 2460678.78911325 0.9851414 0.0034996  
WASP-12 0.3 m  5647 2460678.79017381 0.9864328 0.0034996  
WASP-12 0.3 m  5647 2460678.79123454 0.9882058 0.0034996  
WASP-12 0.3 m  5647 2460678.79229579 0.9850989 0.0034996  
WASP-12 0.3 m  5647 2460678.79335725 0.9907403 0.0034996  
WASP-12 0.3 m  5647 2460678.79441835 0.9863672 0.0034996  
WASP-12 0.3 m  5647 2460678.79547923 0.9844725 0.0034996  
WASP-12 0.3 m  5647 2460678.7965402  0.9920296 0.0034996  
WASP-12 0.3 m  5647 2460678.79760164 0.98229   0.0034997  
WASP-12 0.3 m  5647 2460678.79866276 0.9862224 0.0034997  
WASP-12 0.3 m  5647 2460678.79972419 0.987117  0.0034997  
WASP-12 0.3 m  5647 2460678.80078569 0.9841116 0.0034997  
WASP-12 0.3 m  5647 2460678.8018465  0.9899394 0.0034997  
WASP-12 0.3 m  5647 2460678.80290742 0.9898285 0.0034997  
WASP-12 0.3 m  5647 2460678.80396856 0.987316  0.0034997  
WASP-12 0.3 m  5647 2460678.80609257 0.9882652 0.0034997  
WASP-12 0.3 m  5647 2460678.80715403 0.9828866 0.0034997  
WASP-12 0.3 m  5647 2460678.81044147 0.9889923 0.0034997  
WASP-12 0.3 m  5647 2460678.81150272 0.9832845 0.0034997  
WASP-12 0.3 m  5647 2460678.813625   0.9801108 0.0034997  
WASP-12 0.3 m  5647 2460678.81468624 0.9852098 0.0034997  
WASP-12 0.3 m  5647 2460678.81574808 0.9869492 0.0034997  
WASP-12 0.3 m  5647 2460678.81680918 0.9924146 0.0034996  
WASP-12 0.3 m  5647 2460678.81787055 0.9914796 0.0034996  
WASP-12 0.3 m  5647 2460678.8189326  0.98497   0.0034996  
WASP-12 0.3 m  5647 2460678.81999376 0.9951262 0.0034996  
WASP-12 0.3 m  5647 2460678.821055   0.9970711 0.0034996  
WASP-12 0.3 m  5647 2460678.82211624 0.9997269 0.0034996  
WASP-12 0.3 m  5647 2460678.82317761 1.0004728 0.0034996  
WASP-12 0.3 m  5647 2460678.82423915 0.9957519 0.0034996  
WASP-12 0.3 m  5647 2460678.8252997  1.0013544 0.0034996  
WASP-12 0.3 m  5647 2460678.82636003 0.9962194 0.0034995  
WASP-12 0.3 m  5647 2460678.82742065 0.999158  0.0034995  
WASP-12 0.3 m  5647 2460678.82848235 0.9974947 0.0034995  
WASP-12 0.3 m  5647 2460678.82954368 0.9993576 0.0034995  
WASP-12 0.3 m  5647 2460678.83060473 1.0082918 0.0034995  
WASP-12 0.3 m  5647 2460678.83166696 1.0036489 0.0034995  
WASP-12 0.3 m  5647 2460678.83272845 1.0008401 0.0034994  
WASP-12 0.3 m  5647 2460678.8337895  1.002752  0.0034994  
WASP-12 0.3 m  5647 2460678.8348501  1.007641  0.0034994  
WASP-12 0.3 m  5647 2460678.8359109  1.007255  0.0034994  
WASP-12 0.3 m  5647 2460678.8369726  1.003477  0.0034994  
WASP-12 0.3 m  5647 2460678.83803468 1.0019748 0.0034993  
WASP-12 0.3 m  5647 2460678.83909571 1.0042091 0.0034993  
WASP-12 0.3 m  5647 2460678.84015797 0.9980732 0.0034993  
WASP-12 0.3 m  5647 2460678.84121898 1.0009167 0.0034993  
WASP-12 0.3 m  5647 2460678.84228023 0.9997545 0.0034992  
WASP-12 0.3 m  5647 2460678.84334089 1.0021627 0.0034992  
WASP-12 0.3 m  5647 2460678.84440209 1.0038908 0.0034992  
WASP-12 0.3 m  5647 2460678.84546303 1.0037663 0.0034991  
WASP-12 0.3 m  5647 2460678.84652376 0.9940197 0.0034991  
WASP-12 0.3 m  5647 2460678.84758483 1.0066254 0.0034991  
WASP-12 0.3 m  5647 2460678.84864557 0.999412  0.003499   
WASP-12 0.3 m  5647 2460678.84970746 1.003726  0.003499   
WASP-12 0.3 m  5647 2460678.85076856 1.0096075 0.003499   
WASP-12 0.3 m  5647 2460678.85182918 1.0       0.0034989  
WASP-12 0.3 m  5647 2460678.85289021 0.9991417 0.0034989  
WASP-12 0.3 m  5647 2460678.85395169 1.0013923 0.0034989  
WASP-12 0.3 m  5647 2460678.85501247 0.9981475 0.0034988  
WASP-12 0.3 m  5647 2460678.8560738  0.9973334 0.0034988  
WASP-12 0.3 m  5647 2460678.85713532 1.0000532 0.0034988  
WASP-12 0.3 m  5647 2460678.85819768 1.0019391 0.0034987  
WASP-12 0.3 m  5647 2460678.85925854 1.0035811 0.0034987  
WASP-12 0.3 m  5647 2460678.86032027 1.0016219 0.0034986  
WASP-12 0.3 m  5647 2460678.86138063 0.9994391 0.0034986  
WASP-12 0.3 m  5647 2460678.86244197 0.9999851 0.0034985  
WASP-12 0.3 m  5647 2460678.86350228 1.0000364 0.0034985  
WASP-12 0.3 m  5647 2460678.86456398 1.0016828 0.0034984  
WASP-12 0.3 m  5647 2460678.86562483 1.0014767 0.0034984  
WASP-12 0.3 m  5647 2460678.86668564 0.9994    0.0034984  
WASP-12 0.3 m  5647 2460678.86774686 0.9975352 0.0034983  
WASP-12 0.3 m  5647 2460678.868808   0.9949435 0.0034983  
WASP-12 0.3 m  5647 2460678.86986833 1.0048923 0.0034982  
WASP-12 0.3 m  5647 2460678.87092933 1.0064632 0.0034981  
WASP-12 0.3 m  5647 2460678.87199025 1.0073618 0.0034981  
WASP-12 0.3 m  5647 2460678.87305089 1.0088877 0.003498   
WASP-12 0.3 m  5647 2460678.87411211 1.0021872 0.003498   
WASP-12 0.3 m  5647 2460678.87517345 1.0023766 0.0034979  
WASP-12 0.3 m  5648 2460680.88122133 1.0026334 0.0061924  
WASP-12 0.3 m  5648 2460680.88228234 0.9922296 0.0061924  
WASP-12 0.3 m  5648 2460680.88334356 0.9953348 0.0061924  
WASP-12 0.3 m  5648 2460680.88440501 0.9968194 0.0061925  
WASP-12 0.3 m  5648 2460680.88546593 1.0023631 0.0061925  
WASP-12 0.3 m  5648 2460680.88652797 1.0044061 0.0061925  
WASP-12 0.3 m  5648 2460680.88758899 0.9984589 0.0061925  
WASP-12 0.3 m  5648 2460680.8886502  1.0018724 0.0061925  
WASP-12 0.3 m  5648 2460680.88971067 0.9950693 0.0061925  
WASP-12 0.3 m  5648 2460680.89077209 0.999195  0.0061926  
WASP-12 0.3 m  5648 2460680.89183311 0.9988869 0.0061926  
WASP-12 0.3 m  5648 2460680.89289568 1.0009148 0.0061926  
WASP-12 0.3 m  5648 2460680.8939567  0.9984384 0.0061926  
WASP-12 0.3 m  5648 2460680.89501851 0.9887903 0.0061926  
WASP-12 0.3 m  5648 2460680.89608017 0.9965692 0.0061927  
WASP-12 0.3 m  5648 2460680.89714186 0.9990636 0.0061927  
WASP-12 0.3 m  5648 2460680.89820269 0.9844951 0.0061927  
WASP-12 0.3 m  5648 2460680.89926426 0.9962783 0.0061927  
WASP-12 0.3 m  5648 2460680.90032617 1.000343  0.0061927  
WASP-12 0.3 m  5648 2460680.90138649 0.9900019 0.0061928  
WASP-12 0.3 m  5648 2460680.90244791 0.989244  0.0061928  
WASP-12 0.3 m  5648 2460680.90350885 0.9876186 0.0061928  
WASP-12 0.3 m  5648 2460680.90457029 0.9945384 0.0061928  
WASP-12 0.3 m  5648 2460680.90563145 0.9865216 0.0061928  
WASP-12 0.3 m  5648 2460680.90669296 0.9911    0.0061929  
WASP-12 0.3 m  5648 2460680.90775389 0.9795036 0.0061929  
WASP-12 0.3 m  5648 2460680.9088149  0.9864804 0.0061929  
WASP-12 0.3 m  5648 2460680.90987568 0.9844776 0.0061929  
WASP-12 0.3 m  5648 2460680.91093727 0.99072   0.006193   
WASP-12 0.3 m  5648 2460680.91199802 0.9972335 0.006193   
WASP-12 0.3 m  5648 2460680.91305948 0.9936422 0.006193   
WASP-12 0.3 m  5648 2460680.91412083 0.989799  0.006193   
WASP-12 0.3 m  5648 2460680.91518353 0.9865104 0.0061931  
WASP-12 0.3 m  5648 2460680.91624506 0.9854696 0.0061931  
WASP-12 0.3 m  5648 2460680.91730666 0.9843034 0.0061931  
WASP-12 0.3 m  5648 2460680.91836796 0.9981902 0.0061931  
WASP-12 0.3 m  5648 2460680.91943016 0.9925688 0.0061932  
WASP-12 0.3 m  5648 2460680.92049162 0.9815272 0.0061932  
WASP-12 0.3 m  5648 2460680.92155236 0.9873617 0.0061932  
WASP-12 0.3 m  5648 2460680.92261283 0.9877749 0.0061932  
WASP-12 0.3 m  5648 2460680.92367393 0.9808142 0.0061933  
WASP-12 0.3 m  5648 2460680.92473494 0.9784218 0.0061933  
WASP-12 0.3 m  5648 2460680.9257965  0.9940316 0.0061933  
WASP-12 0.3 m  5648 2460680.92685748 0.9878621 0.0061934  
WASP-12 0.3 m  5648 2460680.9279185  0.9866127 0.0061934  
WASP-12 0.3 m  5648 2460680.9289793  0.9866569 0.0061934  
WASP-12 0.3 m  5648 2460680.93004028 0.9889156 0.0061935  
WASP-12 0.3 m  5648 2460680.93110082 0.9879235 0.0061935  
WASP-12 0.3 m  5648 2460680.93216191 0.9875858 0.0061935  
WASP-12 0.3 m  5648 2460680.93322242 0.9870821 0.0061935  
WASP-12 0.3 m  5648 2460680.93428476 0.9844894 0.0061936  
WASP-12 0.3 m  5648 2460680.93534601 0.9875201 0.0061936  
WASP-12 0.3 m  5648 2460680.93640728 0.9674351 0.0061936  
WASP-12 0.3 m  5648 2460680.93746877 0.9944146 0.0061937  
WASP-12 0.3 m  5648 2460680.93853012 0.9761959 0.0061937  
WASP-12 0.3 m  5648 2460680.93959105 0.9815857 0.0061938  
WASP-12 0.3 m  5648 2460680.94065228 0.9824424 0.0061938  
WASP-12 0.3 m  5648 2460680.9417149  0.9870633 0.0061938  
WASP-12 0.3 m  5648 2460680.94277644 0.9796136 0.0061939  
WASP-12 0.3 m  5648 2460680.9438381  0.9844874 0.0061939  
WASP-12 0.3 m  5648 2460680.94489849 0.9927765 0.0061939  
WASP-12 0.3 m  5648 2460680.94595901 0.985443  0.006194   
WASP-12 0.3 m  5648 2460680.94702043 0.9657468 0.006194   
WASP-12 0.3 m  5648 2460680.94808142 0.9939223 0.0061941  
WASP-12 0.3 m  5648 2460680.94914357 0.980654  0.0061941  
WASP-12 0.3 m  5648 2460680.95020467 1.0011009 0.0061941  
WASP-12 0.3 m  5648 2460680.95126614 0.9846823 0.0061942  
WASP-12 0.3 m  5648 2460680.95232704 0.9847455 0.0061942  
WASP-12 0.3 m  5648 2460680.95338882 0.9885528 0.0061943  
WASP-12 0.3 m  5648 2460680.95444931 0.9904772 0.0061943  
WASP-12 0.3 m  5648 2460680.95551032 0.9756092 0.0061944  
WASP-12 0.3 m  5648 2460680.95657115 0.9862061 0.0061944  
WASP-12 0.3 m  5648 2460680.95763172 0.990417  0.0061945  
WASP-12 0.3 m  5648 2460680.95869294 0.9808824 0.0061945  
WASP-12 0.3 m  5648 2460680.95975407 0.982618  0.0061945  
WASP-12 0.3 m  5648 2460680.96081508 0.9922517 0.0061946  
WASP-12 0.3 m  5648 2460680.96187559 0.9804016 0.0061946  
WASP-12 0.3 m  5648 2460680.96293708 0.9814991 0.0061947  
WASP-12 0.3 m  5648 2460680.96399842 0.9922112 0.0061947  
WASP-12 0.3 m  5648 2460680.96505986 0.9815484 0.0061948  
WASP-12 0.3 m  5648 2460680.96612108 0.9789579 0.0061948  
WASP-12 0.3 m  5648 2460680.96718236 0.9856555 0.0061949  
WASP-12 0.3 m  5648 2460680.9682431  0.9933704 0.006195   
WASP-12 0.3 m  5648 2460680.96930498 0.9767271 0.006195   
WASP-12 0.3 m  5648 2460680.97036589 0.98699   0.0061951  
WASP-12 0.3 m  5648 2460680.97142713 0.9690384 0.0061951  
WASP-12 0.3 m  5648 2460680.97248795 0.9826119 0.0061952  
WASP-12 0.3 m  5648 2460680.97354865 0.9817721 0.0061952  
WASP-12 0.3 m  5648 2460680.97460994 0.985195  0.0061953  
WASP-12 0.3 m  5648 2460680.97567137 0.9865992 0.0061954  
WASP-12 0.3 m  5648 2460680.97673277 0.9873632 0.0061954  
WASP-12 0.3 m  5648 2460680.97779353 0.9907228 0.0061955  
WASP-12 0.3 m  5648 2460680.9788541  0.9882972 0.0061956  
WASP-12 0.3 m  5648 2460680.9799153  0.9913138 0.0061956  
WASP-12 0.3 m  5648 2460680.98097643 0.9931365 0.0061957  
WASP-12 0.3 m  5648 2460680.98203786 0.9855953 0.0061957  
WASP-12 0.3 m  5648 2460680.98309885 0.9859948 0.0061958  
WASP-12 0.3 m  5648 2460680.98416092 0.9894579 0.0061959  
WASP-12 0.3 m  5648 2460680.98522168 0.9857068 0.006196   
WASP-12 0.3 m  5648 2460680.98628301 0.9951533 0.006196   
WASP-12 0.3 m  5648 2460680.98734446 0.9947305 0.0061961  
WASP-12 0.3 m  5648 2460680.98840697 0.977086  0.0061962  
WASP-12 0.3 m  5648 2460680.98946749 0.9909734 0.0061963  
WASP-12 0.3 m  5648 2460680.99052935 0.9761597 0.0061963  
WASP-12 0.3 m  5648 2460680.99159003 0.9930982 0.0061964  
WASP-12 0.3 m  5648 2460680.99265114 0.9763828 0.0061965  
WASP-12 0.3 m  5648 2460680.99371338 0.9862154 0.0061966  
WASP-12 0.3 m  5648 2460680.99477411 0.9827105 0.0061967  
WASP-12 0.3 m  5648 2460680.99583546 0.9905332 0.0061967  
WASP-12 0.3 m  5648 2460680.9968976  0.9862242 0.0061968  
WASP-12 0.3 m  5648 2460680.99795861 0.990374  0.0061969  
WASP-12 0.3 m  5648 2460680.99901993 0.9822909 0.006197   
WASP-12 0.3 m  5648 2460681.00008126 0.9787441 0.0061971  
WASP-12 0.3 m  5648 2460681.00114174 0.9709013 0.0061972  
WASP-12 0.3 m  5648 2460681.00220356 0.9951736 0.0061973  
WASP-12 0.3 m  5648 2460681.00326607 0.9865992 0.0061974  
WASP-12 0.3 m  5648 2460681.00432695 0.9854431 0.0061975  
WASP-12 0.3 m  5648 2460681.00538822 0.9973138 0.0061976  
WASP-12 0.3 m  5648 2460681.00644955 0.9921418 0.0061977  
WASP-12 0.3 m  5648 2460681.00751068 0.9797674 0.0061978  
WASP-12 0.3 m  5648 2460681.00857114 0.9882382 0.0061979  
WASP-12 0.3 m  5648 2460681.0096318  0.99561   0.006198   
WASP-12 0.3 m  5648 2460681.01069329 1.0089862 0.0061981  
WASP-12 0.3 m  5648 2460681.01175577 0.998676  0.0061982  
WASP-12 0.3 m  5648 2460681.01281708 1.0015173 0.0061983  
WASP-12 0.3 m  5648 2460681.01387837 1.0086819 0.0061985  
WASP-12 0.3 m  5648 2460681.01493873 0.9956429 0.0061986  
WASP-12 0.3 m  5648 2460681.0160003  0.9911233 0.0061987  
WASP-12 0.3 m  5648 2460681.01706128 1.0131153 0.0061988  
WASP-12 0.3 m  5648 2460681.01812198 1.0       0.006199   
WASP-12 0.3 m  5648 2460681.0191837  0.9912978 0.0061991  
WASP-12 0.3 m  5648 2460681.02024409 0.9971325 0.0061992  
WASP-12 0.3 m  5648 2460681.02236656 0.987151  0.0061995  
WASP-12 0.3 m  5648 2460681.02342766 1.005513  0.0061996  
WASP-12 0.3 m  5648 2460681.02554955 0.9964157 0.0061999  
WASP-12 0.3 m  5648 2460681.02661016 0.985889  0.0062001  
WASP-12 0.3 m  5648 2460681.02767091 0.9924411 0.0062002  
WASP-12 0.3 m  5648 2460681.02873197 0.999321  0.0062004  
WASP-12 0.3 m  5648 2460681.02979297 1.0151138 0.0062006  
WASP-12 0.3 m  5648 2460681.03085451 1.0029057 0.0062007  
WASP-12 0.3 m  5648 2460681.03191707 0.9970376 0.0062009  
WASP-12 0.3 m  5648 2460681.03297898 1.0054141 0.0062011  
WASP-12 0.3 m  5648 2460681.03403953 1.008303  0.0062013  
WASP-12 0.3 m  5648 2460681.03510067 0.9953089 0.0062014  
WASP-12 0.3 m  5648 2460681.0361614  1.0029014 0.0062016  
WASP-12 0.3 m  5648 2460681.03722275 1.0061898 0.0062018  
WASP-12 0.3 m  5648 2460681.03828415 0.9993138 0.006202   
WASP-12 0.3 m  5648 2460681.03934503 0.9940245 0.0062022  
WASP-12 0.3 m  5648 2460681.0404075  1.0039566 0.0062024  
WASP-12 0.3 m  5648 2460681.04146816 1.0070467 0.0062026  
WASP-12 0.3 m  5648 2460681.04252919 0.9961967 0.0062029  
WASP-12 0.3 m  5648 2460681.04359102 1.0048813 0.0062031  
WASP-12 0.3 m  5648 2460681.04465198 1.0008902 0.0062033  
WASP-12 0.3 m  5648 2460681.04571243 1.0003408 0.0062036  
WASP-12 0.3 m  5648 2460681.04677396 1.0054151 0.0062038  
WASP-12 0.3 m  5723 2460761.64856153 0.9988078 0.0060729  
WASP-12 0.3 m  5723 2460761.65071931 0.9930364 0.0060729  
WASP-12 0.3 m  5723 2460761.65282303 1.0030208 0.006073   
WASP-12 0.3 m  5723 2460761.6549266  0.9999226 0.006073   
WASP-12 0.3 m  5723 2460761.65703026 0.9902092 0.0060731  
WASP-12 0.3 m  5723 2460761.65913433 0.9919391 0.0060732  
WASP-12 0.3 m  5723 2460761.66123769 0.9879904 0.0060732  
WASP-12 0.3 m  5723 2460761.6633412  0.987322  0.0060733  
WASP-12 0.3 m  5723 2460761.66544638 0.9864501 0.0060734  
WASP-12 0.3 m  5723 2460761.66754905 0.9909333 0.0060735  
WASP-12 0.3 m  5723 2460761.66965228 0.9827754 0.0060736  
WASP-12 0.3 m  5723 2460761.67175616 0.9871056 0.0060736  
WASP-12 0.3 m  5723 2460761.67385985 0.9822459 0.0060737  
WASP-12 0.3 m  5723 2460761.67596385 0.9800502 0.0060738  
WASP-12 0.3 m  5723 2460761.67806725 0.9823773 0.0060739  
WASP-12 0.3 m  5723 2460761.68017083 0.9832531 0.006074   
WASP-12 0.3 m  5723 2460761.68227467 0.9831391 0.0060741  
WASP-12 0.3 m  5723 2460761.68437819 0.9884108 0.0060742  
WASP-12 0.3 m  5723 2460761.68648215 0.9765089 0.0060743  
WASP-12 0.3 m  5723 2460761.68858564 0.9845279 0.0060744  
WASP-12 0.3 m  5723 2460761.69068892 0.9801357 0.0060745  
WASP-12 0.3 m  5723 2460761.69279216 0.9835344 0.0060746  
WASP-12 0.3 m  5723 2460761.69489614 0.9830876 0.0060747  
WASP-12 0.3 m  5723 2460761.69699956 0.9792226 0.0060749  
WASP-12 0.3 m  5723 2460761.69910364 0.9833901 0.006075   
WASP-12 0.3 m  5723 2460761.70120866 0.9776735 0.0060751  
WASP-12 0.3 m  5723 2460761.70331175 0.9797429 0.0060752  
WASP-12 0.3 m  5723 2460761.70541513 0.9863471 0.0060754  
WASP-12 0.3 m  5723 2460761.70751889 0.9813282 0.0060755  
WASP-12 0.3 m  5723 2460761.70962238 0.9823651 0.0060756  
WASP-12 0.3 m  5723 2460761.71172533 0.9786448 0.0060758  
WASP-12 0.3 m  5723 2460761.71382854 0.9910935 0.0060759  
WASP-12 0.3 m  5723 2460761.71593267 0.9789212 0.0060761  
WASP-12 0.3 m  5723 2460761.71803898 0.9890682 0.0060763  
WASP-12 0.3 m  5723 2460761.72014175 0.9845568 0.0060764  
WASP-12 0.3 m  5723 2460761.72224514 0.9821733 0.0060766  
WASP-12 0.3 m  5723 2460761.72434872 0.9908317 0.0060768  
WASP-12 0.3 m  5723 2460761.726453   0.9787444 0.0060769  
WASP-12 0.3 m  5723 2460761.72855982 0.9862862 0.0060771  
WASP-12 0.3 m  5723 2460761.73066284 0.9792524 0.0060773  
WASP-12 0.3 m  5723 2460761.73276611 0.9877117 0.0060775  
WASP-12 0.3 m  5723 2460761.73486943 0.9801986 0.0060777  
WASP-12 0.3 m  5723 2460761.73697278 0.9883103 0.0060779  
WASP-12 0.3 m  5723 2460761.73907559 0.9910345 0.0060782  
WASP-12 0.3 m  5723 2460761.74117898 0.9861587 0.0060784  
WASP-12 0.3 m  5723 2460761.7432825  0.9849956 0.0060786  
WASP-12 0.3 m  5723 2460761.74538693 0.9915175 0.0060788  
WASP-12 0.3 m  5723 2460761.74748977 0.9831442 0.0060791  
WASP-12 0.3 m  5723 2460761.74959162 0.9749303 0.0060793  
WASP-12 0.3 m  5723 2460761.7516947  0.9807305 0.0060796  
WASP-12 0.3 m  5723 2460761.75379848 0.9849267 0.0060799  
WASP-12 0.3 m  5723 2460761.75590253 0.9881258 0.0060802  
WASP-12 0.3 m  5723 2460761.75800617 0.9865409 0.0060805  
WASP-12 0.3 m  5723 2460761.76010993 0.9940811 0.0060808  
WASP-12 0.3 m  5723 2460761.76221399 0.9886274 0.0060811  
WASP-12 0.3 m  5723 2460761.76431646 0.9844554 0.0060814  
WASP-12 0.3 m  5723 2460761.76641995 0.993548  0.0060817  
WASP-12 0.3 m  5723 2460761.76852311 1.0018638 0.0060821  
WASP-12 0.3 m  5723 2460761.77062813 0.9999661 0.0060825  
WASP-12 0.3 m  5723 2460761.77273115 1.0047963 0.0060828  
WASP-12 0.3 m  5723 2460761.7748342  1.0006254 0.0060832  
WASP-12 0.3 m  5723 2460761.77693754 1.0042719 0.0060836  
WASP-12 0.3 m  5723 2460761.77904108 1.0022478 0.006084   
WASP-12 0.3 m  5723 2460761.78114452 1.0000774 0.0060845  
WASP-12 0.3 m  5723 2460761.78324802 0.9949427 0.0060849  
WASP-12 0.3 m  5723 2460761.78535118 0.9943676 0.0060854  
WASP-12 0.3 m  5723 2460761.7874539  1.0105132 0.0060859  
WASP-12 0.3 m  5723 2460761.78955766 0.9902863 0.0060864  
WASP-12 0.3 m  5723 2460761.79166154 1.0077318 0.0060869  
WASP-12 0.3 m  5723 2460761.79376533 0.9930066 0.0060875  
WASP-12 0.3 m  5723 2460761.79586891 1.0002494 0.0060881  
WASP-12 0.3 m  5723 2460761.79797252 0.9959318 0.0060887  
WASP-12 0.3 m  5723 2460761.8000761  0.9994144 0.0060894  
WASP-12 0.3 m  5723 2460761.80428403 1.0023058 0.0060907  
WASP-12 0.3 m  5723 2460761.8063872  1.0028403 0.0060915  
WASP-12 0.3 m  5723 2460761.80849071 1.0036275 0.0060922  
WASP-12 0.3 m  5723 2460761.81059494 1.0071051 0.0060931  
WASP-12 0.3 m  5723 2460761.81269967 1.0099987 0.0060939  
WASP-12 0.3 m  5723 2460761.81480329 1.003039  0.0060948  
WASP-12 0.3 m  5723 2460761.81690729 0.9934017 0.0060958  
WASP-12 0.3 m  5723 2460761.81901056 0.986397  0.0060968  
WASP-12 0.3 m  5723 2460761.82111352 0.9989409 0.0060978  


==> Table8.txt <==
Title: Revisiting the Orbital Dynamics of the Hot Jupiter WASP-12b with
    New Transit Times 
Authors: Biswas S., Jiang I.-G., Yeh L.-C., Liu H.-M., Parthasarathy K., 
    Bisht D., Chakrabarti S.K., Raj A., Martin B.E., Yadav R.K.S., Rangwal G.
Table 8: Mid-transit Times (Tm) and Timing Residuals (O-C) for all 391
    Transit Light Curves of WASP-12 b
================================================================================
Byte-by-byte Description of file: Table8.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---   E         Transit Number
   6- 18 F13.5  d     Tm        Mid-transit Time, Barycentric Julian Date at TDB
  20- 29 F10.7  d     O-C       Timing Residuals, O-C 
  31- 36 A6     ---   VarAstro  Light Curve VarAstro ID
  38- 70 A33    ---   Ref       Transit Source (1)
  72- 82 A11    ---   Timing    Timing Source (this paper)
--------------------------------------------------------------------------------
Note (1) References for transit source, as follows:
    Adams et al. 2024                = 2024PSJ.....5..163A;
    Chan et al. 2011                 = 2011AJ....141..179C;
    Collin et al. 2017               = 2017AJ....153...78C;
    Efrain Alfarado et al. 2024      = 2024MNRAS.534..800A;
    Hebb et al. 2009                 = 2009ApJ...693.1920H;
    Leonardi et al. 2024             = 2024A&A...686A..84L;
    Maceijewski et al. 2011          = 2011A&A...528A..65M;
    Maceijewski et al. 2013          = 2013A&A...551A.108M;
    Maceijewski et al. 2016          = 2016A&A...588L...6M;
    Yee et al. 2020                  = 2020ApJ...888L...5Y;
    Zlatko Orbanic                   = "Zlatko Orbanic";
    ETD: (Observer)                  = Exoplanet Transit Database: (Observer);
    Exoclock: (Observer)             = ExoClock Project (Observer);
--------------------------------------------------------------------------------
   0 2454515.52548 -0.0033471        Hebb et al. 2009                  This paper  
  13 2454529.71660 -0.0006704        Hebb et al. 2009                  This paper  
 298 2454840.76812 -0.0034033        Chan et al. 2011                  This paper             
 573 2455140.90957 -0.0021069        Collin et al. 2017                This paper             
 579 2455147.45861 -0.0015793        Maceijewski et al. 2013           This paper             
 589 2455158.37350 -0.0008767        Maceijewski et al. 2013           This paper             
 590 2455159.46372 -0.0020755        Maceijewski et al. 2013           This paper             
 591 2455160.55552 -0.0016942        Maceijewski et al. 2013           This paper             
 594 2455163.83036 -0.0011104        Collin et al. 2017                This paper             
 602 2455172.56053 -0.0022904        Chan et al. 2011                  This paper             
 602 2455172.56249 -0.0003304 82124  ETD: Mikael Ingemyr               This paper             
 636 2455209.66855 -0.0025075        Collin et al. 2017                This paper             
 637 2455210.76124 -0.0012363        Collin et al. 2017                This paper             
 641 2455215.12867	0.0005188        Maceijewski et al. 2013           This paper             
 655 2455230.40667 -0.0013436        Maceijewski et al. 2011           This paper             
 662 2455238.04577 -0.0021748        Maceijewski et al. 2013           This paper             
 677 2455254.41868 -0.0005459        Maceijewski et al. 2011           This paper             
 687 2455265.33150 -0.0019133        Maceijewski et al. 2013           This paper             
 897 2455494.53061 -0.0007387        Maceijewski et al. 2013           This paper             
 897 2455494.53019 -0.0011587        Maceijewski et al. 2013           This paper             
 911 2455509.80954 -0.0016711        Collin et al. 2017                This paper             
 912 2455510.90223 -0.0003998        Collin et al. 2017                This paper             
 920 2455519.63185 -0.0021298 82492  ETD: Ramon Naves                  This paper             
 930 2455530.54697 -0.0011972        Maceijewski et al. 2013           This paper             
 932 2455532.73002 -0.0009846 82521  ETD: Stacy Irwin                  This paper             
 940 2455541.46110 -0.0012546 82523  ETD: roberto zambelli             This paper             
 941 2455542.55309 -0.0006833        Maceijewski et al. 2013           This paper             
 941 2455542.55271 -0.0010633        Leonardi et al. 2024              This paper             
 942 2455543.64380 -0.0013920        Leonardi et al. 2024              This paper             
 963 2455566.56332 -0.0016656        Maceijewski et al. 2013           This paper             
 971 2455575.29718	0.0008445        Maceijewski et al. 2013           This paper             
 974 2455578.56889 -0.0017017        Exoclock: Filip Walter            This paper             
 984 2455589.48283 -0.0019491        Maceijewski et al. 2013           This paper             
 988 2455593.85047  0.0000159 82685  ETD: Stan Shadick                 This paper             
 993 2455599.30697 -0.0005778        Leonardi et al. 2024              This paper             
 994 2455600.39833 -0.0006365        Maceijewski et al. 2013           This paper             
 994 2455600.39790 -0.0010665        Maceijewski et al. 2013           This paper             
 994 2455600.39721 -0.0017565        Maceijewski et al. 2013           This paper             
 994 2455600.39630 -0.0026665 6613   ETD: Pavel Cagaš                 This paper             
 995 2455601.48961 -0.0007753        Maceijewski et al. 2013           This paper             
 995 2455601.49018 -0.0002053        Maceijewski et al. 2013           This paper             
 995 2455601.49014 -0.0002453        Maceijewski et al. 2013           This paper             
 997 2455603.67226 -0.0009628        Collin et al. 2017                This paper             
1008 2455615.67595 -0.0028789 82624  ETD: E. Rich                      This paper             
1015 2455623.31856 -0.0002001        Maceijewski et al. 2013           This paper             
1016 2455624.41011 -0.0000688        Maceijewski et al. 2013           This paper             
1016 2455624.41050	0.0003212        Maceijewski et al. 2013           This paper             
1247 2455876.52841	0.0005022        Maceijewski et al. 2013           This paper             
1257 2455887.44234	0.0002448        Maceijewski et al. 2013           This paper             
1257 2455887.44188 -0.0002152        Maceijewski et al. 2013           This paper             
1257 2455887.44182 -0.0002752        Maceijewski et al. 2013           This paper             
1258 2455888.53350 -0.0000140        Maceijewski et al. 2013           This paper             
1258 2455888.53324 -0.0002740        Leonardi et al. 2024              This paper             
1258 2455888.53369	0.0001760        Maceijewski et al. 2013           This paper             
1258 2455888.53332 -0.0001940        Maceijewski et al. 2013           This paper             
1259 2455889.62478 -0.0001527        Leonardi et al. 2024              This paper             
1260 2455890.71636	0.0000086        Maceijewski et al. 2013           This paper             
1268 2455899.44849  0.0007886 83065  ETD: Anthony Ayiomamitis          This paper             
1269 2455900.53999  0.0008699 83114  ETD: Eugene Romas                 This paper             
1270 2455901.62999 -0.0005488        Maceijewski et al. 2013           This paper             
1272 2455903.81350  0.0001237        Maceijewski et al. 2013           This paper             
1272 2455903.81347  0.0000937        Collin et al. 2017                This paper             
1280 2455912.54419 -0.0005363 83193  ETD: Eugene Romas                 This paper             
1281 2455913.63638  0.0002350 83095  ETD: Jordi Lopesino               This paper             
1281 2455913.63601 -0.0001350        Leonardi et al. 2024              This paper             
1287 2455920.18499	0.0003326        Maceijewski et al. 2013           This paper             
1290 2455923.45879 -0.0001237        Maceijewski et al. 2013           This paper             
1290 2455923.45850 -0.0004137        Leonardi et al. 2024              This paper             
1291 2455924.54994 -0.0003924        Leonardi et al. 2024              This paper             
1293 2455926.73336	0.0001901        Maceijewski et al. 2013           This paper             
1311 2455946.37837 -0.0003372        Maceijewski et al. 2013           This paper             
1311 2455946.38256  0.0038528 83177  ETD: Ruben Garcia                 This paper             
1312 2455947.46972 -0.0004059        Maceijewski et al. 2013           This paper             
1313 2455948.56074 -0.0008047        Maceijewski et al. 2013           This paper             
1315 2455950.74310 -0.0012822 83195  ETD: Stan Shadick                 This paper             
1321 2455957.29477  0.0018754 83234  ETD: Eugene Sokov                 This paper             
1321 2455957.29478  0.0018854 83207  ETD: Eugene Sokov                 This paper             
1323 2455959.47545 -0.0002821        Maceijewski et al. 2013           This paper             
1334 2455971.48132 -0.0000182        Maceijewski et al. 2013           This paper             
1344 2455982.39521 -0.0003156        Maceijewski et al. 2013           This paper             
1344 2455982.39546 -0.0000656        Leonardi et al. 2024              This paper             
1345 2455983.48684 -0.0001044        Maceijewski et al. 2013           This paper             
1346 2455984.57792 -0.0004431        Collin et al. 2017                This paper             
1347 2455985.66940 -0.0003818        Collin et al. 2017                This paper             
1355 2455994.39877 -0.0023618 83288  ETD: Alessandro Marchini          This paper             
1357 2455996.58372 -0.0002493        Collin et al. 2017                This paper             
1363 2456003.13025 -0.0022317 83391  ETD: Kirill Ivanov                This paper             
1363 2456003.13002 -0.0024617 83390  ETD: Kirill Ivanov                This paper             
1365 2456005.31527 -0.0000492 83475  ETD: Eugene Romas                 This paper             
1366 2456006.40645 -0.0002879        Maceijewski et al. 2013           This paper             
1585 2456245.42728 -0.0001620        Maceijewski et al. 2016           This paper             
1589 2456249.79420	0.0010830        Collin et al. 2017                This paper             
1609 2456271.62126 -0.0002318 84073  ETD: Mark Salisbury               This paper             
1611 2456273.80460  0.0002707        Collin et al. 2017                This paper             
1618 2456281.44443  0.0001695        Leonardi et al. 2024              This paper             
1619 2456282.53585  0.0001708        Maceijewski et al. 2016           This paper             
1621 2456284.71831 -0.0002067        Collin et al. 2017                This paper             
1633 2456297.81590  0.0003584        Collin et al. 2017                This paper             
1637 2456302.18176  0.0005435        Maceijewski et al. 2016           This paper             
1639 2456304.36687  0.0028160        Leonardi et al. 2024              This paper             
1639 2456304.36415  0.0000960 83887  ETD: Konstantin Naumov            This paper             
1653 2456319.64404  0.0001236        Collin et al. 2017                This paper             
1661 2456328.37556  0.0002937        Leonardi et al. 2024              This paper             
1661 2456328.37540  0.0001337        Maceijewski et al. 2016           This paper             
1662 2456329.46733  0.0006450        Maceijewski et al. 2016           This paper             
1896 2456584.85942  0.0007498 84398  ETD: Paul Benni                   This paper             
1907 2456596.86654  0.0022636 84437  ETD: Paul Benni                   This paper             
1914 2456604.50486  0.0006524        Maceijewski et al. 2016           This paper             
1915 2456605.59621  0.0005837        Maceijewski et al. 2016           This paper             
1916 2456606.68760  0.0005550        Maceijewski et al. 2016           This paper             
1917 2456607.77790 -0.0005638        Collin et al. 2017                This paper             
1934 2456626.33389  0.0013076 84549  ETD: Yuri Karavaev                This paper             
1937 2456629.60726  0.0004214        Maceijewski et al. 2016           This paper             
1938 2456630.69977  0.0015127        Maceijewski et al. 2016           This paper             
1938 2456630.69920  0.0009427 84526  ETD: Paul Benni                   This paper             
1946 2456639.43047  0.0008627 84571  ETD: Esseiva Nicolas              This paper             
1960 2456654.70979	0.0003204        Collin et al. 2017                This paper             
1967 2456662.35014	0.0007392        Maceijewski et al. 2016           This paper             
1968 2456663.44136	0.0005405        Maceijewski et al. 2016           This paper             
1969 2456664.53252	0.0002817        Maceijewski et al. 2016           This paper             
1981 2456677.63032	0.0010568        Collin et al. 2017                This paper             
1991 2456688.54382	0.0003694        Maceijewski et al. 2016           This paper             
2012 2456711.46415	0.0009059        Maceijewski et al. 2016           This paper             
2022 2456722.37801  0.0005785        Maceijewski et al. 2016           This paper             
2033 2456734.38870  0.0056623 84829  ETD: Ferran Grau Horta            This paper             
2240 2456960.30697  0.0002531 85102  ETD: Yuri Karavaev                This paper             
2243 2456963.58266  0.0016869 85126  ETD: Matthieu BACHSCHMIDT         This paper             
2264 2456986.50194  0.0011733        Maceijewski et al. 2016           This paper             
2286 2457010.51302  0.0010411        Maceijewski et al. 2016           This paper             
2288 2457012.69408 -0.0007364        Collin et al. 2017                This paper             
2298 2457023.60904  0.0000362        Collin et al. 2017                This paper             
2307 2457033.43374  0.0019675        Exoclock: Anaël Wünsche         This paper             
2318 2457045.43832  0.0009414        Maceijewski et al. 2016           This paper             
2319 2457046.53015  0.0013526        Maceijewski et al. 2016           This paper             
2331 2457059.62772  0.0018978        Collin et al. 2017                This paper             
2332 2457060.71820  0.0009590        Collin et al. 2017                This paper             
2338 2457067.26717  0.0014166        Maceijewski et al. 2016           This paper             
2339 2457068.35834  0.0011678        Maceijewski et al. 2016           This paper             
2340 2457069.44891  0.0003191 85273  ETD: Veli-Pekka Hentunen          This paper             
2361 2457092.36851  0.0001255 85656  ETD: Mark Salisbury               This paper             
2371 2457103.28421  0.0016381        Maceijewski et al. 2016           This paper             
2592 2457344.48673  0.0006165 85784  ETD: Luis Tremosa                 This paper             
2593 2457345.57993  0.0023978        Maceijewski et al. 2016           This paper             
2593 2457345.57866  0.0011278 85786  ETD: David Molina                 This paper             
2603 2457356.49333  0.0016104 85801  ETD: David Molina                 This paper             
2604 2457357.58541  0.0022717 85802  ETD: David Molina                 This paper             
2604 2457357.58661  0.0034717 85799  ETD: Marc Bretton                 This paper             
2614 2457368.49899  0.0016643 85813  ETD: Enrique Díez                This paper             
2614 2457368.49960  0.0022743 85812  ETD: Marc Bretton                 This paper             
2614 2457368.49983  0.0025043        Exoclock: Alessandro Marchini     This paper             
2615 2457369.59003  0.0012855 85815  ETD: ESSEIVA Nicolas              This paper             
2615 2457369.58953  0.0007855        Leonardi et al. 2024              This paper             
2623 2457378.32134  0.0012456        Exoclock: Nikolaos I.Paschalis    This paper             
2634 2457390.32707  0.0013695        Maceijewski et al. 2016           This paper             
2635 2457391.41818  0.0010607        Maceijewski et al. 2016           This paper             
2667 2457426.34329  0.0007710        Exoclock: Anaël Wünsche         This paper             
2667 2457426.34302  0.0005010 85882  ETD: Marc Bretton                 This paper             
2667 2457426.34352  0.0010010        Maceijewski et al. 2016           This paper             
2668 2457427.43497  0.0010323        Maceijewski et al. 2016           This paper             
2711 2457474.36432 -0.0006235 85942  ETD: Marc Bretton                 This paper             
2711 2457474.36392 -0.0010235 85940  ETD: Marc Bretton                 This paper             
2722 2457486.37150  0.0009503        Exoclock: Anaël Wünsche         This paper             
2889 2457668.63746 -0.0000193 86325  ETD: David Molina                 This paper             
2942 2457726.48428  0.0016075 86390  ETD: Vrašťák M                 This paper             
2964 2457750.49497  0.0010852 86432  ETD: Matthieu BACHSCHMIDT         This paper             
2965 2457751.58709  0.0017864 86442  ETD: David Molina                 This paper             
2970 2457757.04355  0.0011527 86534  ETD: Wonseok Kang                 This paper             
2973 2457760.31685  0.0001965        Exoclock: Anaël Wünsche         This paper             
2973 2457760.31749  0.0008365 86475  ETD: Marc Bretton                 This paper             
2974 2457761.40948  0.0014078 86481  ETD: David Molina                 This paper             
2982 2457770.14000  0.0005779 86540  ETD: Wonseok Kang                 This paper             
2986 2457774.50696  0.0018629        Leonardi et al. 2024              This paper             
3018 2457809.43042 -0.0000768 86546  ETD: David Molina                 This paper             
3018 2457809.43407  0.0035732        Exoclock: Anaël Wünsche         This paper             
3039 2457832.35056  0.0002697        Exoclock: Anaël Wünsche         This paper             
3039 2457832.35117  0.0008797 86579  ETD: Marc Bretton                 This paper             
3261 2458074.64615  0.0008993        Exoclock: Alessandro Marchini     This paper             
3264 2458077.92100  0.0014931 87206  ETD: O.Cooper                     This paper             
3273 2458087.74596  0.0036844 87021  ETD: Claudio Arena                This paper             
3281 2458096.47401  0.0003845        Leonardi et al. 2024              This paper             
3292 2458108.48042  0.0011884        Yee et al. 2020                   This paper             
3306 2458123.76005  0.0009560        Yee et al. 2020                   This paper             
3307 2458124.85145  0.0009373        Leonardi et al. 2024              This paper             
3313 2458131.40085  0.0018248 87066  ETD: Mario Morales                This paper             
3313 2458131.39955  0.0005248        Yee et al. 2020                   This paper             
3318 2458136.85753  0.0014111        Yee et al. 2020                   This paper             
3339 2458159.77769  0.0017776        Exoclock: Alessandro Marchini     This paper             
3378 2458202.34281  0.0015667 88071  ETD: James Mazur                  This paper             
3612 2458457.73423  0.0010015        Exoclock: Yves Jongen             This paper             
3621 2458467.55773  0.0017328        Yee et al. 2020                   This paper             
3625 2458471.92264  0.0009679        Yee et al. 2020                   This paper             
3631 2458478.47176  0.0015754        Exoclock: Yves Jongen             This paper             
3632 2458479.56964  0.0080367 87730  ETD: Yves Jongen                  This paper             
3641 2458489.38476  0.0003880 87775  ETD: Fran Campos                  This paper             
3642 2458490.47623  0.0004393 87774  ETD: Ramon Naves                  This paper             
3646 2458494.84262  0.0011543        Yee et al. 2020                   This paper             
3652 2458501.39137  0.0013919 87793  ETD: Marc Bretton                 This paper             
3652 2458501.39649  0.0065119 87795  ETD: Anael Wunsche                This paper             
3652 2458501.38564 -0.0043381 87794  ETD: Yves Jongen                  This paper             
3657 2458506.84760  0.0005282        Yee et al. 2020                   This paper             
3684 2458536.31800  0.0026222 87878  ETD: Anael Wunsche                This paper             
3685 2458537.40735  0.0005535 87884  ETD: Anael Wunsche                This paper             
3965 2458843.00518	0.0011362        TESS: Sector 20                   This paper             
3966 2458844.09664	0.0011775        TESS: Sector 20                   This paper             
3967 2458845.18762	0.0007387        TESS: Sector 20                   This paper             
3968 2458846.27970	0.0014000        TESS: Sector 20                   This paper             
3969 2458847.37043	0.0007112        Leonardi et al. 2024              This paper             
3969 2458847.37045	0.0007312        TESS: Sector 20                   This paper             
3970 2458848.46228	0.0011425        TESS: Sector 20                   This paper             
3971 2458849.55333	0.0007738        TESS: Sector 20                   This paper             
3972 2458850.64475	0.0007750        TESS: Sector 20                   This paper             
3973 2458851.73581	0.0004163        TESS: Sector 20                   This paper             
3974 2458852.82815	0.0013375        TESS: Sector 20                   This paper             
3975 2458853.91910	0.0008688        TESS: Sector 20                   This paper             
3979 2458858.28471	0.0008038        TESS: Sector 20                   This paper             
3980 2458859.37744	0.0021151        TESS: Sector 20                   This paper             
3981 2458860.46857	0.0018264        TESS: Sector 20                   This paper             
3981 2458860.46965  0.0029064 90031  ETD: Ferran Grau Horta            This paper             
3982 2458861.55795 -0.0002124        TESS: Sector 20                   This paper             
3983 2458862.65047  0.0008889        TESS: Sector 20                   This paper             
3984 2458863.74215  0.0011501        TESS: Sector 20                   This paper             
3984 2458863.74207  0.0010701 92713  ETD: N Thomas & A Smith           This paper             
3985 2458864.83382  0.0014014        TESS: Sector 20                   This paper             
3986 2458865.92449  0.0006526        TESS: Sector 20                   This paper             
3987 2458867.01613  0.0008739        TESS: Sector 20                   This paper             
3988 2458868.10755  0.0008752        TESS: Sector 20                   This paper             
3991 2458871.38159  0.0006589        Leonardi et al. 2024              This paper             
3991 2458871.38219  0.0012589        Exoclock: Claudio Lopresti        This paper             
3991 2458871.38150  0.0005689 88754  ETD: Veli-Pekka Hentunen          This paper             
3999 2458880.11249  0.0002090        Exoclock: Taewoo Kim              This paper             
4002 2458883.38970  0.0031628 88792  ETD: Yves Jongen                  This paper             
4002 2458883.38713  0.0005928 88789  ETD: Anaël Wünsche              This paper             
4003 2458884.47813  0.0001741 88821  ETD: Pere Guerra                  This paper             
4020 2458903.03194 -0.0001345        Exoclock: Taewoo Kim              This paper             
4023 2458906.30720  0.0008693 88881  ETD: Veli-Pekka Hentunen          This paper             
4245 2459148.60249  0.0011989        Exoclock: Adrian Jones            This paper             
4252 2459156.24215  0.0009277        Exoclock: Taewoo Kim              This paper             
4266 2459171.52325  0.0021654        Leonardi et al. 2024              This paper             
4266 2459171.52170  0.0006154 89749  ETD: Vicenç Ferrando AAS         This paper             
4277 2459183.53174  0.0050492 89804  ETD: Jordi Lopesino               This paper             
4283 2459190.07593  0.0007268        Exoclock: Taewoo Kim              This paper             
4285 2459192.25895  0.0009093        Exoclock: Taewoo Kim              This paper             
4287 2459194.44267  0.0017918        Exoclock: Anaël Wünsche         This paper             
4287 2459194.44136  0.0004818 89836  ETD: Thomas MOLLIER               This paper             
4289 2459196.62391  0.0001944        Exoclock: Yves Jongen             This paper             
4290 2459197.71676  0.0016256        Exoclock: Yves Jongen             This paper             
4296 2459204.26395  0.0003032        Exoclock: Taewoo Kim              This paper             
4331 2459242.46098 -0.0023227 89932  ETD: Snaevarr Gudmundsson         This paper             
4338 2459250.10310 -0.0001339        Exoclock: Taewoo Kim              This paper             
4352 2459265.38543  0.0023337 89986  ETD: Ferran Grau Horta            This paper             
4352 2459265.38428  0.0011837 89993  ETD: FERRATFIAT STEPHANE          This paper             
4352 2459265.38486	0.0017637        Exoclock: Stephane Ferratfiat     This paper             
4381 2459297.03366 -0.0005797        Exoclock: Taewoo Kim              This paper             
4544 2459474.93469 -0.0008044        TESS: Sector 43                   This paper             
4545 2459476.02720	0.0002869        TESS: Sector 43                   This paper             
4546 2459477.11841	0.0000781        TESS: Sector 43                   This paper             
4547 2459478.20901 -0.0007406        TESS: Sector 43                   This paper             
4548 2459479.30089 -0.0002794        TESS: Sector 43                   This paper             
4549 2459480.39262	0.0000319        TESS: Sector 43                   This paper             
4550 2459481.48366 -0.0003468        TESS: Sector 43                   This paper             
4551 2459482.57496 -0.0004656        TESS: Sector 43                   This paper             
4552 2459483.66714	0.0002957        TESS: Sector 43                   This paper             
4553 2459484.75818 -0.0000831        TESS: Sector 43                   This paper             
4556 2459488.03347	0.0009507        TESS: Sector 43                   This paper             
4557 2459489.12352 -0.0004180        TESS: Sector 43                   This paper             
4558 2459490.21582	0.0004632        TESS: Sector 43                   This paper             
4559 2459491.30658 -0.0001955        TESS: Sector 43                   This paper             
4560 2459492.39836	0.0001658        TESS: Sector 43                   This paper             
4561 2459493.48938 -0.0002330        TESS: Sector 43                   This paper             
4562 2459494.58098 -0.0000517        TESS: Sector 43                   This paper             
4563 2459495.67267	0.0002195        TESS: Sector 43                   This paper             
4564 2459496.76416	0.0002908        TESS: Sector 43                   This paper             
4565 2459497.85543	0.0001420        TESS: Sector 43                   This paper             
4568 2459501.12923 -0.0003142        TESS: Sector 44                   This paper             
4569 2459502.22092 -0.0000429        TESS: Sector 44                   This paper             
4570 2459503.31285	0.0004683        TESS: Sector 44                   This paper             
4571 2459504.40331 -0.0004904        TESS: Sector 44                   This paper             
4572 2459505.49467 -0.0005491        TESS: Sector 44                   This paper             
4572 2459505.49718	0.0019609        Zlatko Orbanic                    This paper             
4573 2459506.58630 -0.0003379        TESS: Sector 44                   This paper             
4574 2459507.67800 -0.0000566        TESS: Sector 44                   This paper             
4575 2459508.77005	0.0005746        TESS: Sector 44                   This paper             
4576 2459509.86055 -0.0003441        TESS: Sector 44                   This paper             
4577 2459510.95205 -0.0002628        TESS: Sector 44                   This paper             
4580 2459514.22593 -0.0006391        TESS: Sector 44                   This paper             
4581 2459515.31728 -0.0007078        TESS: Sector 44                   This paper             
4582 2459516.40899 -0.0004165        TESS: Sector 44                   This paper             
4583 2459517.50036 -0.0004653        Leonardi et al. 2024              This paper             
4583 2459517.50094	0.0001147        TESS: Sector 44                   This paper             
4584 2459518.59239	0.0001460        TESS: Sector 44                   This paper             
4585 2459519.68205 -0.0016128        TESS: Sector 44                   This paper             
4586 2459520.77495 -0.0001315        TESS: Sector 44                   This paper             
4587 2459521.86622 -0.0002802        TESS: Sector 44                   This paper             
4588 2459522.95736 -0.0005590        TESS: Sector 44                   This paper             
4589 2459524.04943	0.0000923        TESS: Sector 44                   This paper             
4591 2459526.23246	0.0002848        TESS: Sector 45                   This paper             
4592 2459527.32352 -0.0000739        TESS: Sector 45                   This paper             
4593 2459528.41515	0.0001373        TESS: Sector 45                   This paper             
4594 2459529.50679	0.0003586        TESS: Sector 45                   This paper             
4595 2459530.59837	0.0005198        TESS: Sector 45                   This paper             
4596 2459531.68969	0.0004211        TESS: Sector 45                   This paper             
4597 2459532.78050 -0.0001876        TESS: Sector 45                   This paper             
4598 2459533.87186 -0.0002464        TESS: Sector 45                   This paper             
4599 2459534.96476	0.0012349        TESS: Sector 45                   This paper             
4600 2459536.05470 -0.0002439        TESS: Sector 45                   This paper             
4601 2459537.14687	0.0005074        TESS: Sector 45                   This paper             
4602 2459538.23683 -0.0009513        Exoclock: Taewoo Kim              This paper             
4604 2459540.42026 -0.0003588        TESS: Sector 45                   This paper             
4605 2459541.51168 -0.0003576        TESS: Sector 45                   This paper             
4606 2459542.60435	0.0008937        TESS: Sector 45                   This paper             
4607 2459543.69505	0.0001750        TESS: Sector 45                   This paper             
4608 2459544.78541 -0.0008838        TESS: Sector 45                   This paper             
4609 2459545.87718 -0.0005325        TESS: Sector 45                   This paper             
4610 2459546.96866 -0.0004713        TESS: Sector 45                   This paper             
4611 2459548.06098	0.0004300        TESS: Sector 45                   This paper             
4612 2459549.15186 -0.0001087        TESS: Sector 45                   This paper             
4613 2459550.24385  0.0004625        TESS: Sector 45                   This paper             
4615 2459552.42588 -0.0003450        Exoclock: Paolo Arcangelo Matassa This paper             
4616 2459553.51385 -0.0037937 90850  ETD: Snaevarr Gudmundsson         This paper             
4626 2459564.42932 -0.0025111 90841  ETD: Fabio Salvaggio              This paper             
4626 2459564.43003 -0.0018011        Exoclock: Paolo Arcangelo Matassa This paper             
4627 2459565.52109 -0.0021598 90842  ETD: Yves Jongen                  This paper             
4627 2459565.52360	0.0003502        Exoclock: David Arnot             This paper             
4628 2459566.61666	0.0019914        Exoclock: Alessandro Marchini     This paper             
4628 2459566.61494	0.0002714        Exoclock: Dominique Daniel        This paper             
4637 2459576.43620 -0.0012372 90874  ETD: Snaevarr Gudmundsson         This paper             
4669 2459611.36080 -0.0020369 90955  ETD: Mark Salisbury               This paper             
4674 2459616.81976 -0.0001706        Efrain Alfarado et al. 2024       This paper             
4691 2459635.37338 -0.0006692 91068  ETD: Alessandro Marchini          This paper             
4691 2459635.37287 -0.0011792 90998  ETD: Mark Salisbury               This paper             
4692 2459636.46513 -0.0003380 91065  ETD: Mark Salisbury               This paper             
4702 2459647.37911 -0.0005454        Leonardi et al. 2024              This paper             
4702 2459647.37923 -0.0004254 91194  ETD: Manfred Raetz                This paper             
4713 2459659.38358 -0.0016815 91066  ETD: Mark Salisbury               This paper             
4912 2459876.57692 -0.0006708 91548  ETD: Veli-Pekka Hentunen          This paper             
4916 2459880.94310 -0.0001658        Adams et al. 2024                 This paper             
4987 2459958.43277 -0.0012263 91750  ETD: Yves Jongen                  This paper             
4998 2459970.43960 -0.0000025 91922  ETD: Yves Jongen                  This paper             
5002 2459974.80370 -0.0015774        Adams et al. 2024                 This paper             
5013 2459986.80590 -0.0049836        Adams et al. 2024                 This paper             
5020 2459994.44915 -0.0016648 92052  ETD: Yves Jongen                  This paper             
5241 2460235.65323 -0.0011264        TESS: Sector 71                   This paper             
5242 2460236.74507 -0.0007051        TESS: Sector 71                   This paper             
5243 2460237.83712 -0.0000738        TESS: Sector 71                   This paper             
5244 2460238.92589 -0.0027226        TESS: Sector 71                   This paper             
5245 2460240.01811 -0.0019213        TESS: Sector 71                   This paper             
5246 2460241.11018 -0.0012701        TESS: Sector 71                   This paper             
5247 2460242.20125 -0.0016188        TESS: Sector 71                   This paper             
5248 2460243.29253 -0.0017575        TESS: Sector 71                   This paper             
5249 2460244.38398 -0.0017263        TESS: Sector 71                   This paper             
5250 2460245.47658 -0.0005450        TESS: Sector 71                   This paper             
5254 2460249.84220 -0.0006000        TESS: Sector 71                   This paper             
5255 2460250.93143 -0.0027887        TESS: Sector 71                   This paper             
5256 2460252.02412 -0.0015175        TESS: Sector 71                   This paper             
5257 2460253.11615 -0.0009062        TESS: Sector 71                   This paper             
5258 2460254.20700 -0.0014749        TESS: Sector 71                   This paper             
5259 2460255.29774 -0.0021537        TESS: Sector 71                   This paper             
5260 2460256.39079 -0.0005224        TESS: Sector 71                   This paper             
5261 2460257.48134 -0.0013912        TESS: Sector 71                   This paper             
5262 2460258.57261 -0.0015399        TESS: Sector 71                   This paper             
5266 2460262.93812 -0.0017049        TESS: Sector 72                   This paper             
5267 2460264.02963 -0.0016136        TESS: Sector 72                   This paper             
5268 2460265.12174 -0.0009223        TESS: Sector 72                   This paper             
5269 2460266.21184 -0.0022411        TESS: Sector 72                   This paper             
5270 2460267.30461 -0.0008898        TESS: Sector 72                   This paper             
5271 2460268.39632 -0.0005986        TESS: Sector 72                   This paper             
5272 2460269.48728 -0.0010573        TESS: Sector 72                   This paper             
5273 2460270.57775 -0.0020060        TESS: Sector 72                   This paper             
5274 2460271.66921 -0.0019648        TESS: Sector 72                   This paper             
5275 2460272.76042 -0.0021735        TESS: Sector 72                   This paper             
5278 2460276.03542 -0.0014297        TESS: Sector 72                   This paper             
5279 2460277.12708 -0.0011885        TESS: Sector 72                   This paper             
5280 2460278.21783 -0.0018572        TESS: Sector 72                   This paper             
5282 2460280.40066 -0.0018647        TESS: Sector 72                   This paper             
5283 2460281.49303 -0.0009134        TESS: Sector 72                   This paper             
5284 2460282.58439 -0.0009722        TESS: Sector 72                   This paper             
5285 2460283.67408 -0.0027009        TESS: Sector 72                   This paper             
5286 2460284.76600 -0.0021997        TESS: Sector 72                   This paper             
5316 2460317.50688 -0.0038819 93206  ETD: Gustavo Muler Schteinman     This paper             
5316 2460317.51021 -0.0005519 93205  ETD: ramon naves                  This paper             
5326 2460328.42343 -0.0015193 93295  ETD: Mark Salisbury               This paper             
5327 2460329.51414 -0.0022280 93296  ETD: Mark Salisbury               This paper             
5640 2460671.12472 -0.0066037        This Work                         This paper             
5641 2460672.20956 -0.0122925        This Work                         This paper             
5647 2460678.76712 -0.0032449        This Work                         This paper             
5649 2460680.95384  0.0006376        This Work                         This paper             
5652 2460684.21823 -0.0092286        This Work                         This paper             
5654 2460686.40679 -0.0035061 107332 ETD: Mark Salisbury               This paper             
5675 2460709.32727 -0.0028196 107655 ETD: Mark Salisbury               This paper             
5695 2460731.15538 -0.0030844        This Work                         This paper             
5723 2460761.71143 -0.0067592        This Work                         This paper             

